Cooperative Learning with Gaussian Processes for Euler-Lagrange Systems Tracking Control under Switching Topologies

This work presents an innovative learning-based approach to tackle the tracking control problem of Euler-Lagrange multi-agent systems with partially unknown dynamics operating under switching communication topologies. The approach leverages a correlation-aware cooperative algorithm framework built upon Gaussian process regression, which adeptly captures inter-agent correlations for uncertainty predictions. A standout feature is its exceptional efficiency in deriving the aggregation weights achieved by circumventing the computationally intensive posterior variance calculations. Through Lyapunov stability analysis, the distributed control law ensures bounded tracking errors with high probability. Simulation experiments validate the protocol's efficacy in effectively managing complex scenarios, establishing it as a promising solution for robust tracking control in multi-agent systems characterized by uncertain dynamics and dynamic communication structures.

==> tikz/Errors.txt <==
timeLogger NormErrorX_allLogger NormErrorX_allIndivLogger NormErrorX_allCoopLogger NormErrorX_allTopLogger NormErrorX_allAvgLogger
0.1 1.38441900876885 1.38441900876885 1.38441900876885 1.38441900876885 1.38441900876885
0.2 1.38935532075042 1.39024979029394 1.39025001752313 1.39025007493081 1.39025015526807
0.3 1.321233273272 1.32429966390093 1.32454439208584 1.32463819926067 1.32466471588607
0.4 1.23656684495666 1.23846526767124 1.23926415903049 1.2394847611662 1.23955181049435
0.5 1.1519794160088 1.14600751994172 1.14782872712283 1.14817474269862 1.14827978818272
0.6 1.07573271542103 1.05111018950973 1.05429424566957 1.05475456560073 1.05488267980822
0.7 1.01567068796831 0.955896307052491 0.960562458655795 0.961124411972508 0.961252411652755
0.8 0.980636257477842 0.861976524329764 0.868004779725279 0.868656858189517 0.868757524889223
0.9 0.979218946380691 0.770781584230844 0.777792760931032 0.778526068450749 0.778572862233734
1 0.993891212775827 0.682076542160557 0.690189605823407 0.690880939135253 0.690844121621326
1.1 1.05027424998808 0.60033281813914 0.608013786560808 0.608727399260715 0.608607535727261
1.2 1.11370166619397 0.526360191793626 0.530441416103355 0.531018084991889 0.532039326257502
1.3 1.18128166181882 0.459343997652017 0.458110637225026 0.45849335357664 0.461208226173188
1.4 1.25122222233514 0.398404554226694 0.391196101953414 0.391385530433482 0.395950617696973
1.5 1.32331618201057 0.344344354620581 0.332459055085925 0.332621755007731 0.337504240332466
1.6 1.4002546749325 0.29530689038181 0.280570642030924 0.280753942449847 0.285647673513889
1.7 1.48355770402709 0.251105307190317 0.234533004914288 0.234703314841144 0.239533176086542
1.8 1.57375078607614 0.212069301938308 0.194504336017342 0.194576138435337 0.199358343172261
1.9 1.67094044083203 0.178692387949477 0.161078009408928 0.160906741992298 0.165706115041205
2 1.77495875526474 0.151545765480834 0.135127959014398 0.134500673124453 0.139395767497819
2.1 1.88545417990163 0.131175675477109 0.117590719388221 0.116251778180386 0.121279064332235
2.2 1.96773332195536 0.115062108831573 0.106917106962332 0.104608257771247 0.110495842527415
2.3 2.05280581036539 0.105870825662801 0.106147352337052 0.102832709806356 0.109034385360606
2.4 2.14054931102367 0.102070768723755 0.111620890795595 0.107404315164739 0.113631046854493
2.5 2.23072222111429 0.102250049016366 0.120396824149279 0.115400668274652 0.12155827314779
2.6 2.32282521665287 0.104975369071382 0.130465330578455 0.124770056852271 0.130864792819131
2.7 2.41614931579761 0.109032475101386 0.14064776963567 0.134291334634051 0.140355563919487
2.8 2.47708758971514 0.110038299232627 0.147791630083077 0.14078086853348 0.146930087935822
2.9 2.51921417182959 0.109549298717244 0.152689693875661 0.145037860962701 0.151231836070731
3 2.55105109099886 0.108328834798708 0.156136260935611 0.147860276650994 0.154026712002701
3.1 2.57759419827186 0.106782508775512 0.158606784890314 0.149726476428413 0.15578879075086
3.2 2.60145624513323 0.105139460400143 0.160340801801819 0.150879117558132 0.156764422559348
3.3 2.62391028834597 0.103526258799474 0.161437241230306 0.151419584994997 0.157062466693965
3.4 2.64566065042296 0.102012175168059 0.161922632590244 0.151375830986425 0.156720369924239
3.5 2.667262272318 0.100638801273106 0.161792954863205 0.150744368220567 0.155745000592847
3.6 2.63008326477191 0.0965147781063821 0.157881987359781 0.146595962456679 0.151247747157583
3.7 2.59114394421956 0.0917515819257 0.153090886683706 0.141603079261041 0.145830491123984
3.8 2.55668871437179 0.0867751761745976 0.147964563136288 0.136240368051353 0.140002595925496
3.9 2.5055883998805 0.0812091120788823 0.141530963887285 0.12949699668505 0.133133036429001
4 2.4463006450173 0.0752742449279732 0.134265467752818 0.121853096042078 0.125573785477346
4.1 2.38529190500122 0.0691918601135445 0.126610456377448 0.113751484413856 0.117656886614344
4.2 2.32634072836056 0.0631052643338985 0.118840670467469 0.105466627544818 0.109593127727065
4.3 2.27149319589013 0.0571057231701946 0.111115133616048 0.097155869694918 0.101510655976448
4.4 2.22178074204354 0.0512585554945729 0.103526083765683 0.0889082768990575 0.093490903608183
4.5 2.17762328694208 0.0456221424121504 0.0961312438726531 0.080777400051302 0.0855922092480804
4.6 2.13904133795737 0.0402626048977826 0.0889735749804136 0.0728019401440853 0.0778646257136248
4.7 2.10578434704209 0.0352674639800381 0.0820930708026326 0.0650190490333005 0.0703595862527519
4.8 2.07742929558208 0.0307606517698362 0.0755337571242568 0.057473996066748 0.0631371105862576
4.9 2.0534633235728 0.0269179819141715 0.0693478453057999 0.0502293251724351 0.0562724806441624
5 2.03334761383339 0.0239721221290812 0.0635980640943831 0.043376681243672 0.049863760606652
5.1 2.01655948355884 0.0221768688240462 0.0583584075898958 0.0370551346428728 0.0440406946572785
5.2 2.00261472827713 0.0217008951413315 0.0537127588199295 0.031479555609531 0.0389732455482991
5.3 1.981410162077 0.022423876670575 0.04968142221691 0.0270611034566623 0.0347519295876403
5.4 1.95260699114475 0.0239653581633126 0.0461754923885247 0.0241496354158171 0.0315944918057971
5.5 1.92627792508924 0.0263349498304849 0.0433034482534536 0.0230095750015173 0.029649567624883
5.6 1.87946005111664 0.028335722513608 0.0411481947921227 0.0236899077828433 0.0290430485824968
5.7 1.82800645179582 0.0304097711078231 0.0396447282896563 0.0254724277144049 0.0294281515766253
5.8 1.77620963503527 0.0325263697679417 0.0387616749657885 0.0278838851098164 0.0305137379936259
5.9 1.73312423206878 0.0346500414565374 0.038535580884795 0.0305549487185646 0.0321021441408855
6 1.69922763859223 0.0368587420694399 0.0389317711213636 0.0334360866199064 0.0340738162118597
6.1 1.65776965166205 0.0387932642525466 0.0396111510332838 0.0360839639335827 0.0359912661592747
6.2 1.61218448685243 0.0405130351844454 0.0404330172905146 0.0384630869656731 0.0377596169035263
6.3 1.56440011097401 0.0420488133307811 0.0413331177902959 0.0405864539843179 0.0393341943315591
6.4 1.51561123100154 0.0434149984125095 0.0422731854212573 0.0424666046841674 0.0406894511927295
6.5 1.4668098483472 0.0446205849342693 0.0432273439586234 0.044115277906045 0.0418137573220432
6.6 1.41896730907086 0.0456736070446734 0.0441772016676016 0.0455449690042402 0.0427060484700686
6.7 1.37305431585637 0.0465824758824104 0.0451095718798551 0.0467693379982986 0.0433729103018869
6.8 1.32219864738832 0.0469547466123515 0.0454980641843829 0.0472719213095942 0.0435874000752957
6.9 1.27574097744878 0.0470906080554078 0.0456137161861265 0.0474252313278102 0.0436013047306816
7 1.23729431198802 0.0470994293820447 0.0456025838391419 0.0474176645315546 0.0435194718805811
7.1 1.21327942326179 0.0472205290960873 0.0455356970743193 0.0473655777655778 0.0434163874861298
7.2 1.20328630343998 0.0474397688296466 0.0453386520076515 0.0472273492549616 0.0432559816093945
7.3 1.19687764031413 0.0474350340129016 0.0449962154194218 0.0469682187225713 0.0429934189289698
7.4 1.19717529610798 0.0473411310390326 0.044553391462186 0.0466569498027588 0.0426767236777563
7.5 1.20572904502881 0.0472114102948476 0.0440379431926593 0.0463300756540603 0.0423301626058825
7.6 1.22295211378013 0.0470830014251811 0.0434612121083494 0.046002685892631 0.0419629093990069
7.7 1.24852422316896 0.0469887542805309 0.0428276519504281 0.0456791852579657 0.0415771557465036
7.8 1.28168633984256 0.0469605838178465 0.0421406925471676 0.045359540691089 0.0411727301612497
7.9 1.32144331191679 0.0470305186876418 0.0414054809908167 0.0450424165685903 0.0407493262690146
8 1.36670073727605 0.0472305772391425 0.0406298394393328 0.0447265743205522 0.0403074020059198
8.1 1.4163590891698 0.0475918729012586 0.039824335079042 0.044411386001315 0.0398484110430909
8.2 1.46938055594008 0.0481432336865378 0.0390019473483864 0.0440969290056303 0.0393747303736441
8.3 1.52483667044094 0.0489096130105459 0.0381775653293612 0.0437838996433159 0.0388894708408258
8.4 1.58193967255107 0.049910575732241 0.0373674130072004 0.0434734642457934 0.0383962606202421
8.5 1.64005818095121 0.0511591215970333 0.0365884346552215 0.0431671030569587 0.0378990415137039
8.6 1.69871760857277 0.0526610383805132 0.0358576462843168 0.0428664700910922 0.0374018930643817
8.7 1.75758677807422 0.0544148661523746 0.0351914549774875 0.0425732747607184 0.0369088878498671
8.8 1.81409747600668 0.0561945314576017 0.0345642772036294 0.0421801241345407 0.0364147146718928
8.9 1.87032310917765 0.0582024781031142 0.0340464601070141 0.0417884359008829 0.035947017570936
9 1.92663045976829 0.0604426837728327 0.0336497478024928 0.0414077092962336 0.0355085227739012
9.1 1.98304250138508 0.0628923263731363 0.0333767438800293 0.0410361970047359 0.0350992230596448
9.2 2.03945700104937 0.0655250550594675 0.0332268555470095 0.0406717179574789 0.0347191160916394
9.3 2.09568031187315 0.0683145693041114 0.0331966912719649 0.0403128123265025 0.0343683843323785
9.4 2.15142565471904 0.0712355957459915 0.0332800558356779 0.039958714354224 0.0340472969031896
9.5 2.20630379210022 0.0742643649396215 0.0334681430964923 0.0396092042348607 0.033756109170979
9.6 2.25981688582513 0.077378883674072 0.0337499406835745 0.0392644690027338 0.0334949895141098
9.7 2.31136183604242 0.0805590785762971 0.0341127749582046 0.038924992341919 0.0332639722051074
9.8 2.3602465449142 0.0837868523716431 0.0345429141808269 0.0385914686462809 0.0330629315117548
9.9 2.40269863684628 0.0869052864338606 0.0350214805174175 0.0382025407000858 0.032824170574129
10 2.41313974396368 0.0869781223935896 0.0347338315371847 0.0372358405154007 0.0322206932934209
10.1 2.41579301228015 0.0862835711899236 0.0338287458533968 0.0364093451023767 0.0315817985554146
10.2 2.42039014734295 0.0854636783879865 0.0326894194178346 0.0360349386579936 0.0310966857537413
10.3 2.39123043567236 0.0845032511475831 0.0317717746550124 0.0363608753925637 0.0309214209492385
10.4 2.34956971804432 0.0835835764147241 0.0316030223255887 0.0372074235948447 0.0309166503938865
10.5 2.30174171439738 0.0828102551310035 0.0327448382356687 0.0385057693451527 0.0310646991239276
10.6 2.24938667582918 0.0822177696168553 0.0354941778691729 0.0401920463178228 0.0313576107148006
10.7 2.19845190215119 0.0811850823153233 0.037939453680284 0.0414153922421196 0.0317495750235291
10.8 2.15156511874355 0.0800704833442317 0.0403360732311892 0.0424351203800859 0.0322633429535626
10.9 2.11104990710322 0.0790858522686364 0.0427641599735961 0.0433732957201302 0.0329068250787199
11 2.07831985074453 0.0783678563871936 0.0452223725821707 0.0442883166767628 0.0336831916631473
11.1 2.05398839791302 0.0780139901787349 0.0477013043846803 0.0452148207907308 0.0345944848522651
11.2 2.03810099887881 0.0780984264570057 0.0501988486823649 0.046177424240631 0.03564205796868
11.3 2.03034354289872 0.0786792299790663 0.0527177582188637 0.0471949137984972 0.0368263008625504
11.4 1.99250123408193 0.079561673655636 0.0543798126222755 0.0478059114081218 0.0376436716554338
11.5 1.94145244225536 0.0809314408067264 0.0555807650481739 0.0482514521853393 0.0382980180762743
11.6 1.88566389360807 0.0829029751925364 0.0564540994269037 0.0486287249556537 0.0388799928534909
11.7 1.83018266898014 0.0855294779193532 0.0570645246772895 0.048979346284403 0.0394340972202111
11.8 1.77809201420004 0.0888159612733419 0.0574419940742832 0.0493149295593293 0.039976149583097
11.9 1.7311391985717 0.0927343001370559 0.0575979329235822 0.049631647531562 0.0405051295179368
12 1.69015247585039 0.0972367916846701 0.0575358769831263 0.0499192639260501 0.0410118735968795
12.1 1.65520704055934 0.102306118372359 0.0571225062056117 0.0499445438936399 0.0414038259190824
12.2 1.62521072595831 0.106196116206929 0.0565332855545559 0.0498119965062001 0.041737480631443
12.3 1.60147401379621 0.109718301202113 0.0559019408450639 0.0497024891147962 0.042114733038509
12.4 1.58580907035142 0.113341342530601 0.0553121137599003 0.0497167738224262 0.0426030899127215
12.5 1.57996653745266 0.117373573470646 0.0547924276924446 0.0498888419305411 0.0432240576415228
12.6 1.58538565098904 0.122035634252071 0.0543454309687622 0.0502201049520179 0.0439776944816237
12.7 1.58268378984409 0.126704511521062 0.053281218351478 0.0500712632714114 0.0442652581190489
12.8 1.5785927355299 0.131681653504706 0.0518599080544862 0.049644275338945 0.0442836548792069
12.9 1.5759342342985 0.137078891837416 0.0502492144554068 0.0490641639797904 0.0441671377247095
13 1.57630535658296 0.142946200592571 0.0485576869079623 0.0484050194611675 0.0439948305421839
13.1 1.58058268702328 0.149286366731508 0.0468554617273913 0.0477067899384807 0.0438068722298142
13.2 1.58909617769176 0.156064083391061 0.0451894788879766 0.0469891771105646 0.0436197643992952
13.3 1.60177136149534 0.163218723147791 0.0435935249313652 0.0462613063497592 0.0434373871168314
13.4 1.61825876996705 0.170676235837342 0.0420942405031515 0.0455276867722205 0.0432579191136732
13.5 1.63804301365527 0.178357934211115 0.0407143263441338 0.044791559381796 0.0430777962610027
13.6 1.66052784408559 0.186186056315135 0.0394738961782842 0.0440565821801026 0.0428937512408324
13.7 1.68509811053436 0.194086845532623 0.0383906389212927 0.0433275147209811 0.042703693037184
13.8 1.71116193338542 0.201992008958485 0.0374792619788505 0.0426103305448858 0.0425069290838718
13.9 1.73817713660407 0.209839245168824 0.0367505831299607 0.0419120217839601 0.0423040455174184
14 1.76566577427685 0.217572305778975 0.0362105837958936 0.0412402523895031 0.0420966345824923
14.1 1.79259118414017 0.224655543775331 0.0358573008690215 0.0406150695381125 0.0418367028048041
14.2 1.80452701260961 0.227624171747888 0.0358355182286725 0.0403075640478154 0.0414295110928945
14.3 1.81199479671369 0.228817264494749 0.0360310137554778 0.0404289353237647 0.0412319979250566
14.4 1.8210984360653 0.229343492717437 0.0364947940359007 0.0411876574389537 0.0414942057776906
14.5 1.83553542668866 0.229824464619405 0.037367069397996 0.0428379223830927 0.042410111902176
14.6 1.85742105977293 0.23060814766199 0.0388183340297935 0.0455972895342872 0.0441112339066826
14.7 1.88772715191872 0.231872575595145 0.0409952594783 0.0495785487102798 0.046656540596142
14.8 1.92651511486815 0.233691954164137 0.043980330823038 0.0547685855613525 0.0500342564498366
14.9 1.97308271659523 0.236079774623443 0.0477766327396824 0.0610539352524016 0.0541769788882064
15 1.97691994065963 0.236293353500134 0.0506466313855749 0.0657889349294739 0.0562874986378986
15.1 1.96314795555251 0.234889181602132 0.0516696332394877 0.0677800999968982 0.0565542973410124
15.2 1.95289611450147 0.234273399011325 0.0524820081477008 0.0694255783636037 0.0566668906145988
15.3 1.95011416473215 0.234909775915396 0.053377414722824 0.0711390455636133 0.0569222737367496
15.4 1.95660533979524 0.237004889782428 0.0543523872970067 0.0729446822670094 0.057351882469032
15.5 1.97301520816215 0.240643760548703 0.0553554470062929 0.0748001900593124 0.0579218627829481
15.6 1.97638103292599 0.242777711309802 0.0561126664430303 0.0761617683698247 0.0582936756555653
15.7 1.97531156743882 0.244992026130389 0.056713738858125 0.0772005049289317 0.0585819321266707
15.8 1.97320998966682 0.247711221043151 0.0571814370848185 0.0779828799587578 0.0588496647824323
15.9 1.97000411143831 0.250573739382921 0.0575242346906808 0.0785992108606876 0.0591472107895724
16 1.9674523393205 0.253838057812418 0.0576836297759102 0.0790109778764457 0.0593898762312043
16.1 1.96620816876516 0.25752075501628 0.0576576208794519 0.0792327495806892 0.0595700503207968
16.2 1.96630287019801 0.261569478517301 0.0574486050753165 0.079268854852649 0.0596825555787654
16.3 1.96638617238211 0.266125340971122 0.0570267306274983 0.0789133141433326 0.0596485310595972
16.4 1.96657387641329 0.271036316805977 0.0564279529008575 0.0782530409845671 0.0595299394855601
16.5 1.96693412511566 0.276269557187248 0.0556723259490982 0.077318218506815 0.0593424968329798
16.6 1.93671444169927 0.277030822677574 0.0546008100320221 0.0754762218844336 0.0586369621169922
16.7 1.90410571421019 0.277441003278446 0.0533334169326316 0.0733054723001748 0.0577632995195142
16.8 1.87140807012174 0.277948610269067 0.0519365635119826 0.0708973679490862 0.0567960433381991
16.9 1.84001652477725 0.278783052421314 0.0504607163999774 0.0683252416425485 0.0557878087277584
17 1.81068598715033 0.280063819387603 0.0489443981195686 0.0656442343503241 0.0547719494607545
17.1 1.78379388215714 0.281845212140639 0.0474190326815862 0.0628981137440511 0.0537691382085233
17.2 1.75951308065426 0.284142529473656 0.0459121298961142 0.0601248136040195 0.052792637918025
17.3 1.73791333261223 0.286947965350557 0.0444489478156226 0.0573598137398812 0.0518515766090995
17.4 1.71539108155611 0.28842015814758 0.0430774642506404 0.0547368167666261 0.0508952783010684
17.5 1.67349443205181 0.286885150479372 0.0419114869199007 0.0522493577343481 0.0498837795168172
17.6 1.62553814876956 0.284665969858947 0.0409381600535954 0.0499985769820619 0.0489739197725067
17.7 1.57758293376465 0.28266709627465 0.0401357154096694 0.0480096897443438 0.0482137234264081
17.8 1.52836639618542 0.279484212923957 0.0393678630887981 0.0461602388814065 0.0474147007393991
17.9 1.48190247757027 0.275826986959087 0.0386602668702557 0.0444834270349293 0.0466241190714039
18 1.44106067748863 0.272333426286494 0.0380251235106969 0.0429954902707583 0.0458771908424066
18.1 1.40755515243744 0.269426473916353 0.0374705257158711 0.0417005424709972 0.0451953230382308
18.2 1.38228080305714 0.267353266750066 0.0370017925741409 0.040594429647732 0.0445899375359335
18.3 1.36560438506841 0.266240015408647 0.0366216072543538 0.0396671487202784 0.0440659948754017
18.4 1.35755636901816 0.266134157574612 0.0363300767180814 0.0389046226690865 0.0436245502989464
18.5 1.35794204977712 0.267032711635767 0.0361248684350059 0.0382901384835412 0.0432644556142224
18.6 1.3663997065002 0.268900470676217 0.0360014438459625 0.0378055853442505 0.0429834577196341
18.7 1.38242836444719 0.271681489347311 0.0359533785698702 0.0374325362397971 0.0427789004244757
18.8 1.40540077428956 0.275306337194801 0.0359727458898499 0.0371531674092774 0.0426481690727689
18.9 1.42764688980527 0.278598018542938 0.0360067671933744 0.0369355171409744 0.0425763063706932
19 1.45114297648175 0.282636845209204 0.0360481824401991 0.0367784122576605 0.0425818866535009
19.1 1.47819452369526 0.288263263087432 0.0360982533745811 0.0366795595788689 0.042682046277821
19.2 1.511043275545 0.296121273239761 0.0361621387644152 0.0366361767502681 0.0428929356391539
19.3 1.55169214455368 0.306639409076683 0.0362461786010697 0.0366458463716128 0.0432302539805485
19.4 1.60180454427851 0.320015016889568 0.0363562117902044 0.0367062273788788 0.0437093389458074
19.5 1.66263146214887 0.336229693018662 0.0364966331492799 0.0368146287040256 0.044344994289266
19.6 1.73493063767217 0.355093484405114 0.0366699882502213 0.0369678202568782 0.0451511924124936
19.7 1.78708781928933 0.365484582988326 0.0367789507556231 0.0370545498842439 0.0458098525357078
19.8 1.83031717107687 0.373667008951386 0.0368550879252427 0.0371174323620968 0.0464306609468653
19.9 1.86865212644668 0.381251201311599 0.0369105790092248 0.0371690060203523 0.0470647414792374
20 1.90002674737148 0.387633233041175 0.0369259923000336 0.0372471285686116 0.0477155770150205
20.1 1.92950235369839 0.394247000556421 0.036937193011181 0.0373677262971893 0.0484338098901298
20.2 1.95799187022379 0.401310023199514 0.0369493384470454 0.0375406885575054 0.0492390096533247
20.3 1.98534945121262 0.408729547322991 0.0369620821859139 0.0377720303700345 0.050139418152417
20.4 2.01108350899678 0.416300216092017 0.036973739184644 0.0380653162672854 0.051137214091293
20.5 2.03465133202287 0.423783183253116 0.0369823776180082 0.0384227984528602 0.0522309470677906
20.6 2.05559744167154 0.43094809953516 0.0369862864861073 0.0388461472649763 0.0534170141395729
20.7 2.07360217831076 0.437594329497749 0.0369841913327798 0.0393368140721039 0.0546905988201266
20.8 2.0869428997028 0.443908462989475 0.0369658632582786 0.0397758630702094 0.0560038599285551
20.9 2.09666079386519 0.449644044691604 0.0369405775739391 0.040180178640854 0.0573819315966792
21 2.10313405937973 0.454755324249352 0.0369097577137701 0.0405512139374305 0.0588286584722792
21.1 2.10658592614237 0.459214088716088 0.0368739980922674 0.0408886817154611 0.0603425295311504
21.2 2.10719708341801 0.462997311700309 0.0368340436323842 0.0411921773089283 0.061920292035716
21.3 2.10513458250059 0.466089871067939 0.0367908403423377 0.0414613558810681 0.0635580545071611
21.4 2.10056227754741 0.468486619527793 0.0367454746592573 0.0416960457669798 0.0652517961279743
21.5 2.09364467560604 0.470192865789131 0.0366991067300867 0.0418951467450655 0.0669976331934099
21.6 2.08454809232578 0.471223911482934 0.0366529118806175 0.0420574724184635 0.0687919609605846
21.7 2.07344081716729 0.471604152674129 0.0366080321356431 0.0421825733973458 0.0706315291024923
21.8 2.06049304441779 0.471366020766527 0.0365655374246781 0.0422706524928548 0.0725134817171208
21.9 2.03537215591801 0.468241527398048 0.0364941071113993 0.042421473673219 0.074097651401421
22 2.0061378840966 0.464628160059444 0.0364205923383443 0.0426203472752463 0.0756418664786919
22.1 1.97799028434453 0.462090333401791 0.0363592263952311 0.042858036160599 0.0773171688118978
22.2 1.95471449238259 0.461672280736319 0.036317612654273 0.0431275686559358 0.0792443667260365
22.3 1.9392768588159 0.46401280594402 0.0362995170276276 0.043423130244908 0.0815117510682426
22.4 1.93398819334453 0.469396643596623 0.0363062255292901 0.0437396570283964 0.0841820645280875
22.5 1.94047956202258 0.477809815889031 0.036337345370977 0.0440726692054708 0.0872963726430635
22.6 1.95961130322573 0.48901352930163 0.0363913691464808 0.0444181927633761 0.090877649658503
22.7 1.99140084026678 0.502626815611856 0.036466107035822 0.044772708341389 0.0949346586530447
22.8 2.03503924733936 0.518202384802775 0.0365590208829267 0.0451331078146336 0.0994659052243832
22.9 2.03087842248453 0.517396427316065 0.036580622183038 0.0453831181715012 0.101915777485366
23 2.03061475941602 0.517674642456441 0.0366105372586394 0.0456664692264126 0.104424888152624
23.1 2.0352836408372 0.518992596114834 0.0366497435979431 0.045987847436586 0.107057342601815
23.2 2.04551384830547 0.521367523261712 0.0366985637287575 0.0463479886637847 0.109845583492256
23.3 2.03363471264859 0.516716425290696 0.0367136143483743 0.0465513744696326 0.111810813468109
23.4 2.01297915354472 0.509530523187905 0.0367159290722346 0.0466836180988473 0.113390297022946
23.5 1.99211955147678 0.502183370549527 0.0367167830189971 0.0467711643528167 0.114960402493324
23.6 1.97433688827785 0.495469146135381 0.0367206796506349 0.046829508023015 0.116625135144699
23.7 1.96071467238272 0.489616052622439 0.0367291828945175 0.0468664605543464 0.118397702968471
23.8 1.95116610252365 0.484576061862629 0.0367423274486184 0.0468853601638033 0.12025125901394
23.9 1.94503638314027 0.480171170439305 0.0367593730344832 0.0468870952219903 0.12214131568018
24 1.90879664879844 0.470024322392507 0.0367324401758287 0.0465832883121274 0.121809807458606
24.1 1.86119130512922 0.457896758119056 0.03668886322803 0.0461388092981362 0.120473177159485
24.2 1.81056954600763 0.445425949189828 0.0366392200021252 0.0456195544869593 0.118639585111523
24.3 1.75790850285607 0.43171744691105 0.0365809368720696 0.0450580762985377 0.116486662890893
24.4 1.70636290170699 0.417349795868754 0.0365223076290313 0.0444874873826521 0.114172979945907
24.5 1.65860970425615 0.403013750074982 0.036467348220233 0.0439257498896923 0.111831460405345
24.6 1.61475580708184 0.389069851609328 0.036418905834912 0.0433838692265288 0.109180526030368
24.7 1.5773361017641 0.37665946610171 0.036376490912308 0.0428644005987445 0.106412566943952
24.8 1.54858262253342 0.366635959833232 0.0363404174416029 0.0423697915650082 0.103677007347418
24.9 1.52169856490328 0.355992550901903 0.0362983415241032 0.0418674915465298 0.100865977585624
25 1.49968103386029 0.346250773615709 0.0362551108243364 0.0413686519437979 0.0980778935954836
25.1 1.48375694119648 0.337883984569129 0.0362130404109746 0.0408805928306253 0.0953671420100806
25.2 1.47457719802294 0.331132172291849 0.0361733879859782 0.0404085215584514 0.0927671271395354
25.3 1.47243366269465 0.326134037475082 0.0361368120270264 0.0399562733182922 0.0902977188401617
25.4 1.4773323908306 0.322952105625539 0.0361036063234138 0.0395267174306173 0.0879693546710339
25.5 1.48903917997386 0.321584942473806 0.0360738463362931 0.0391220003115399 0.0857859437313824
25.6 1.50711570540919 0.321978280642773 0.0360474839554768 0.0387436948857101 0.0837469755500916
25.7 1.5309519565379 0.324035674832134 0.0360244083965338 0.0383928982306083 0.0818490276831637
25.8 1.55979803924383 0.327628207805749 0.0360044843568863 0.0380703023140179 0.0800868225801482
25.9 1.59279721944678 0.332602944492878 0.0359875748762671 0.0377762467319476 0.0784539547237578
26 1.62902112145004 0.338790075201549 0.0359735539821696 0.037510764673913 0.0769433821518269
26.1 1.66750695360543 0.346008853623303 0.0359623126169663 0.03727362597522 0.0755477532467396
26.2 1.70729552036044 0.354072515941372 0.0359537602655513 0.0370643792822596 0.0742596207089825
26.3 1.74746781824414 0.362792382627643 0.035947823960898 0.0368823932670887 0.0730715797755374
26.4 1.77586692244368 0.37035731587813 0.0359414786142105 0.0367186608428049 0.0718415261941614
26.5 1.79960287956857 0.378435522753839 0.0359367416320006 0.0365837970672587 0.0706651405307322
26.6 1.81367684797039 0.384591228684636 0.0359282933700891 0.0364609380542327 0.0694676725498665
26.7 1.79706018975179 0.386890636819292 0.0358994614043142 0.0363401622507779 0.0679587544510605
26.8 1.76759822032999 0.387648802824538 0.0358628374710435 0.0362257823003846 0.0663688606708701
26.9 1.73344559963832 0.387753763986306 0.0358234968262412 0.0361204820157676 0.0647866687907264
27 1.69817508857338 0.387421335846074 0.0357835196715355 0.0360249994663244 0.0632451073032928
27.1 1.65729563775807 0.383405409037727 0.0357393691464263 0.0359396872607715 0.0616317878372194
27.2 1.61618699781576 0.377446877393726 0.035696235765903 0.0358661429761327 0.0600398710886097
27.3 1.57874858200954 0.370845696252719 0.0356575874391049 0.0358066266460802 0.0585238676496821
27.4 1.54729835285448 0.364407034118625 0.0356251996079497 0.0357619312817162 0.0571143921010705
27.5 1.5230293126251 0.358576168505599 0.0355997629077732 0.0357317646834228 0.0558267734417928
27.6 1.50642187093587 0.353565349995164 0.0355813614979176 0.0357152348614428 0.0546667659274288
27.7 1.49752066492277 0.349444685639892 0.0355697702488444 0.035711168622873 0.0536342334485533
27.8 1.49609883458907 0.346201743361812 0.035564623345694 0.0357182906780808 0.0527254701220355
27.9 1.50174883848884 0.343778905208301 0.0355655048370584 0.0357353149480077 0.0519346511119394
28 1.5083961865185 0.341713362429124 0.0355713962767953 0.0357762112500433 0.0512409345133705
28.1 1.51769716084906 0.340801287258201 0.0355835139205686 0.0358516807818398 0.0506480713703334
28.2 1.52886648439259 0.339320399404951 0.0355983743734164 0.0359636306307161 0.0500828857840526
28.3 1.54315738339294 0.338140478125574 0.035618505098411 0.036111836793015 0.0495677244329911
28.4 1.56119515256259 0.337556312266911 0.0356452522437666 0.036295691137845 0.0491130527445053
28.5 1.5831102798024 0.337698573785757 0.0356793968199642 0.0365145500116417 0.0487232792263866
28.6 1.60867217040934 0.338612181627115 0.0357213719049109 0.0367678459046678 0.048399024333141
28.7 1.63739749254915 0.340282158042864 0.0357713889787242 0.0370551472383048 0.0481384327857527
28.8 1.66863756553067 0.342650580581236 0.0358295228430458 0.0373761906890147 0.0479380394341274
28.9 1.70165083661179 0.345630195425315 0.0358957698001891 0.037730891592122 0.0477933591653803
29 1.73566379192518 0.349115320451967 0.0359700874620434 0.0381193430736981 0.0476992925766854
29.1 1.76992114126415 0.352990282649719 0.0360524220003207 0.0385418088579361 0.047650406151145
29.2 1.80372484698684 0.357135736631045 0.036142726939005 0.0389987165611414 0.0476411263404861
29.3 1.8364614868123 0.361433272068217 0.0362409763482868 0.0394906518295137 0.0476658744049389
29.4 1.8676181323885 0.365768705087905 0.0363471744051942 0.0400183539974994 0.0477191604461542
29.5 1.89678788396963 0.370034391598393 0.036461362650814 0.040582714687157 0.0477956493353863
29.6 1.92366701017459 0.374130827850164 0.0365836258274621 0.0411847815856333 0.0478902072872091
29.7 1.9480460734579 0.377967733717551 0.0367140968686108 0.0418257642045498 0.0479979350841175
29.8 1.96979744111648 0.381464756245936 0.0368529614006221 0.042507042229104 0.0481141920432035
29.9 1.98886128069587 0.384551887395651 0.0370004619698123 0.0432301756769166 0.0482346134811672
30 2.00523165865711 0.387169659438487 0.0371569021108464 0.0439969159723061 0.0483551235063266
30.1 2.01894383361424 0.389269161424781 0.0373226503078639 0.0448092168277476 0.0484719443272003
30.2 2.03006335400004 0.390811907612347 0.0374981438578888 0.0456692463388225 0.0485816028324636
30.3 2.03867718556242 0.391769581209907 0.0376838926195273 0.0465793962271316 0.0486809349072755
30.4 2.04488682242838 0.392123672322393 0.037880482613821 0.0475422897110825 0.0487670877629856
30.5 2.04880316907044 0.391865026268737 0.0380885794345458 0.0485607868549683 0.0488375204406005
30.6 2.05054289963209 0.390993316630861 0.0383089314201144 0.0496379857557054 0.0488900025805791
30.7 2.04675194031669 0.388599864174734 0.0385120096131091 0.0505002607425017 0.0489207643132108
30.8 2.04088272029176 0.385298777289564 0.0386964653819612 0.0511813313437795 0.048930814649128
30.9 2.03350620818284 0.381201424426585 0.0388643158377591 0.0516972870984217 0.0489200639060388
31 2.0247998225868 0.376360899302549 0.0390174562153289 0.0520592357774584 0.0488877984256972
31.1 2.01487289951198 0.370831302716022 0.0391573596675667 0.0522759377809987 0.048833142634638
31.2 2.00381857037168 0.36467425991644 0.0392851593060773 0.0523548678981868 0.0487553140163633
31.3 1.9903848172963 0.358281042178106 0.0394420684372551 0.0526070925164165 0.0486399237644324
31.4 1.96606223922172 0.35123611434066 0.0396459259998076 0.0530679418292074 0.0484929995179699
31.5 1.93836014011164 0.34478197426415 0.0398979038944975 0.0537689075716736 0.0483199452049292
31.6 1.91228306023036 0.33983665330496 0.0402078324803321 0.0547595348806194 0.0481323321673603
31.7 1.8844865924314 0.333947829334286 0.0405184639507387 0.0558225294792022 0.0478674884661361
31.8 1.8536763065133 0.327115469559299 0.0407922341746736 0.0568691406885558 0.0475110561614565
31.9 1.82101262429548 0.319917371891557 0.0410643862208305 0.0579828508582096 0.0470939480783978
32 1.78780367487645 0.312661164327764 0.0413562632336509 0.0592147899636912 0.046637499778503
32.1 1.75584304918766 0.30622703240804 0.0417462722946469 0.0608203461958585 0.0461785672399618
32.2 1.72327495888383 0.299244120687218 0.0421271315720269 0.0624740434502442 0.0456798681938164
32.3 1.69464327206118 0.293715295211926 0.0425374631013673 0.0637972739885664 0.0451890583366091
32.4 1.67333258106885 0.28996840050713 0.0429842804944711 0.0650432769136485 0.0447105039777529
32.5 1.66119986559512 0.288164654464195 0.0434802708916538 0.0663183185927241 0.0442486429146576
32.6 1.65942531554325 0.288352804487003 0.0440358500836722 0.06767771708444 0.0438065722208014
32.7 1.66875054529308 0.290488807972075 0.0446588775540197 0.0691586959480975 0.0433861751023779
32.8 1.68952962914575 0.294450726181317 0.0453553579896461 0.0707904161656201 0.0429884485311078
32.9 1.70173944314628 0.294386768325699 0.0459894550299541 0.0723346976045726 0.0425419681037364
33 1.7124168553563 0.292612966191117 0.0466613315286142 0.0740939368521203 0.0420761217162682
33.1 1.72578842789543 0.290079639123601 0.0474065782503924 0.0761718718179547 0.04160372222003
33.2 1.74438335241442 0.287281271460569 0.0482432780855866 0.0786160248254181 0.0411321746174779
33.3 1.7697117419872 0.284513187251941 0.0491823785278731 0.0814502784278524 0.0406663249739805
33.4 1.80262008366381 0.281955786447571 0.0502308807524896 0.084683849362586 0.0402095404965114
33.5 1.84346231594748 0.279715500472763 0.05139339030024 0.0883151789067507 0.039764280230576
33.6 1.8921455768551 0.27784905356324 0.052673059965294 0.0923340462010469 0.0393324287431518
33.7 1.9481161018757 0.276378518347471 0.0540721951273842 0.0967227094542238 0.038915488271424
33.8 2.01035996546825 0.275300819313655 0.0555926463215516 0.101456475762408 0.0385146832277144
33.9 2.07748101595269 0.274594005292977 0.0572360654915315 0.106503979971001 0.0381310123998495
34 2.1041376787387 0.271400013504435 0.0585959030334374 0.110462441251707 0.0377453019540217
34.1 2.10972240616972 0.266771650626525 0.0598383738485043 0.11378787649589 0.0373764234028755
34.2 2.11546506760268 0.262687044387148 0.0614172077524911 0.117812498718992 0.0370187043517505
34.3 2.12415035230831 0.259394883710127 0.0633766159183334 0.122676698987577 0.0366766558417588
34.4 2.13840034450619 0.25717340638441 0.0657712016731476 0.128509099819054 0.0363540402747801
34.5 2.16032216139214 0.256262265739173 0.0686574767172895 0.13540793283942 0.0360539728446651
34.6 2.19124387458031 0.256821270513074 0.0720886929691885 0.143429432549227 0.0357789213792973
34.7 2.20717793818433 0.254626855903331 0.0751566841113084 0.149958655592462 0.0355157298839493
34.8 2.21614907579059 0.251394594878602 0.078214322661831 0.155928046350059 0.035260154835831
34.9 2.22185595954558 0.247633393932042 0.0813568240792889 0.161557078934891 0.0350128743273687
35 2.22648404430373 0.243556001074462 0.0846191254136543 0.166884260662308 0.0347748971172363
35.1 2.23153753394165 0.239294881328175 0.0880174380182757 0.171894285939922 0.0345470701689137
35.2 2.23805606335167 0.234950423661726 0.0915591176717191 0.176552393087318 0.0343300889633508
35.3 2.2467033662163 0.230604786031975 0.0952463313294403 0.180819980170081 0.0341245680432001
35.4 2.25782881886185 0.226327085343038 0.0990778796972125 0.18466757863573 0.0339310788550254
35.5 2.27152971305088 0.222175396933444 0.103050127876298 0.188077441796425 0.0337501497766771
35.6 2.28772235000662 0.218197281233177 0.107157419783682 0.191042777290206 0.0335822432099637
35.7 2.30621866295753 0.214429693999274 0.111392198486587 0.193565997713632 0.0334277245863759
35.8 2.27538977945417 0.209627923781601 0.112860264296586 0.191343274341125 0.0332514702787124
35.9 2.23235391905348 0.204793841281398 0.112938435848449 0.186875233478759 0.033091193806919
36 2.18427029641511 0.200128302593291 0.112167266690559 0.181116836736706 0.0329533728763116
36.1 2.12284850206906 0.194011451249258 0.110902302728536 0.174332853538022 0.032871911056178
36.2 2.05832180973934 0.187538820977512 0.10955765886517 0.167117784547877 0.0328316373546843
36.3 1.99728249731694 0.181148284601751 0.108340397279655 0.159789522117385 0.0328274538110535
36.4 1.94319084315895 0.175046050961459 0.107368529779871 0.152537309293706 0.0328537676939991
36.5 1.89747604115571 0.169324152571038 0.106704379298612 0.145472253596726 0.0329045711807313
36.6 1.86033519036842 0.16401124598789 0.106372319766875 0.138655608390468 0.0329742330117542
36.7 1.83129385580845 0.159101005351415 0.106371484585433 0.132117926161084 0.0330579427069089
36.8 1.80957884390491 0.154568849063552 0.106684955233206 0.125871863849121 0.0331518341084667
36.9 1.79434029006261 0.150381702666991 0.107286187748208 0.11992038367176 0.0332529289648738
37 1.78476465998325 0.146503544213174 0.108143350382015 0.114261750919336 0.0333590034633849
37.1 1.78011994800924 0.142898427064091 0.109222146853127 0.108892390859757 0.0334684360438183
37.2 1.77976519553591 0.139532024019917 0.110487583818841 0.103808368010387 0.0335800649891671
37.3 1.78314469900614 0.136372328341083 0.111905030993723 0.0990060159918892 0.0336930672744879
37.4 1.78977778580572 0.133389892907008 0.113440827521881 0.0944820714879672 0.0338068613212378
37.5 1.79924901519919 0.130557831639456 0.115062611688495 0.090233541232906 0.0339210321409178
37.6 1.81120041927567 0.127851711233382 0.116739492428905 0.0862574499980844 0.0340352756942185
37.7 1.82532589031669 0.125249403321277 0.118442138205548 0.0825505553518572 0.0341493589041179
37.8 1.81175047222515 0.122475521617383 0.117966202616659 0.0788494724243122 0.0341731613353269
37.9 1.78884015636917 0.119907225565013 0.116465502340793 0.0753024648819178 0.0341634248948329
38 1.76454856110871 0.117660154128871 0.114448134000915 0.0719733362659104 0.0341410096072171
38.1 1.74175040102296 0.115727132057806 0.112125050714163 0.0688883101707804 0.0341132072142661
38.2 1.72118190506113 0.114054335959117 0.109586964774038 0.0660564323488721 0.0340824812876905
38.3 1.70275519534764 0.112575580453174 0.106880707801415 0.0634781966148184 0.0340497555539162
38.4 1.68611624929928 0.111226575927064 0.104039477368537 0.0611491757050972 0.0340155775655356
38.5 1.67087410500054 0.109950495042339 0.101093671643381 0.0590616232106537 0.0339804834081434
38.6 1.65668760300133 0.108699838640354 0.0980739884539344 0.0572053078699388 0.0339450777514867
38.7 1.63304954773259 0.106079284370435 0.0951234644878129 0.055508151857895 0.0339507051697719
38.8 1.61106087891307 0.103034163633049 0.0923868463030874 0.0539870261118077 0.0339883860117227
38.9 1.60187685770122 0.100592935808537 0.0897216483372218 0.0524983225603569 0.0340533472680807
39 1.60509811537321 0.098752033339055 0.0874065976315108 0.0513776632190886 0.034143512886321
39.1 1.62084179003589 0.0975106277921408 0.0856038418167425 0.0507507573306479 0.0342575573334686
39.2 1.64918192193342 0.0968518147733894 0.0844085814818332 0.0506614631543057 0.0343944307347472
39.3 1.68994046057662 0.0967394620264505 0.0838640848199141 0.0511080295280757 0.0345532229861467
39.4 1.74259986659807 0.0971204174527041 0.0839668182135982 0.0520571384842641 0.0347331112799283
39.5 1.80629747043979 0.0979288415612622 0.0846731499608535 0.0534546976310124 0.0349333336978349
39.6 1.87989729158507 0.0990912604233149 0.0859094002186443 0.0552359411038034 0.0351531735816327
39.7 1.9621304557455 0.100531455104466 0.0875836967905248 0.0573338918297622 0.035391949234957
39.8 2.05177809945622 0.102174598036452 0.08959734774395 0.0596853123970307 0.0356490062895223
39.9 2.14785500722408 0.103950334597632 0.0918539921772308 0.0622340854914576 0.0359237111991094
40 2.2497494469303 0.105794764630747 0.0942657997964323 0.0649325143665648 0.0362154449951071
40.1 2.35728751687003 0.107651456099543 0.0967568488782164 0.0677412252065543 0.036523596910176
40.2 2.47071048120847 0.109471709966202 0.0992642780413517 0.0706282917643573 0.0368475578116147
40.3 2.5905690070086 0.111214310372647 0.1017379234587 0.0735680207588971 0.0371867136059036
40.4 2.71754332597536 0.11284496616997 0.104139067883995 0.0765396809007708 0.0375404388983976
40.5 2.85219719594683 0.114335603740346 0.106438770867861 0.0795263261674109 0.0379080912367731
40.6 2.99467582722411 0.115663623167796 0.108616095119492 0.0825137855007457 0.0382890062535665
40.7 3.14437305469232 0.116811188423568 0.110656421027022 0.0854898557398494 0.0386824939709942
40.8 3.29962406253755 0.117764590213189 0.112549953706035 0.0884436768929284 0.0390878364562235
40.9 3.45751650415267 0.118513697383905 0.114290468574056 0.0913652783782534 0.0395042869311572
41 3.61392699179635 0.11905149790076 0.115874304439982 0.094245269058997 0.0399310703574817
41.1 3.76384820865227 0.11937372159261 0.117299590744689 0.0970746438508204 0.0403673854424567
41.2 3.83692353179948 0.116797633273851 0.116235196266088 0.0974047205742481 0.0406172877865599
41.3 3.87025740688727 0.113603233718749 0.115083632588288 0.0976922770483508 0.0407811456933849
41.4 3.87896371533881 0.110237454528659 0.114239407463293 0.0983063820722076 0.0408921136971875
41.5 3.87057638732808 0.106802867951796 0.113721195522837 0.0992400930516044 0.040965791419568
41.6 3.84982431157739 0.103331663238502 0.113473562711881 0.100418727157525 0.0410110116182179
41.7 3.82059717210405 0.0998379279347731 0.113426446688932 0.10175794710863 0.0410331808580624
41.8 3.76118116853119 0.0962994122892813 0.112985626632976 0.102704774486144 0.0410403667509747
41.9 3.68319813779978 0.0927580289022035 0.112318483489575 0.10346760822979 0.0410475836521147
42 3.596490047165 0.0892581209111217 0.111538724054801 0.104173542589127 0.0410700670696102
42.1 3.508443877144 0.0858339499631346 0.11071235261726 0.104888670229819 0.0411181715243241
42.2 3.42430007691988 0.0825099932473511 0.109873388477911 0.10564156368307 0.0411978456390119
42.3 3.34765285220139 0.0793033012550841 0.109036071298262 0.10643872267945 0.0413119892673554
42.4 3.28091088806698 0.0762256246774313 0.10820350085657 0.107274824982831 0.0414616133934726
42.5 3.2256388729498 0.0732848837635584 0.107373246068179 0.108139187574014 0.0416466340420812
42.6 3.18278546638445 0.0704860882481036 0.106540729216843 0.10901957882606 0.0418663635616795
42.7 3.15283360293092 0.0678319113782248 0.10570114530434 0.109904327739304 0.0421197959873175
42.8 3.13590585857037 0.0653230826902697 0.10485048587605 0.110783399366024 0.042405764662052
42.9 3.13184380731514 0.0629587022763949 0.103986042670643 0.111648876214589 0.0427230251129103
43 3.14026854374668 0.0607365287841212 0.103106619342071 0.112495109223277 0.0430702961445729
43.1 3.1606233495316 0.0586532605397411 0.102212582504676 0.11331869073386 0.0434462785702019
43.2 3.19219784246531 0.0567048113878261 0.101305824655488 0.114118334815963 0.0438496625598729
43.3 3.23413382179902 0.0548865757101848 0.100389678166323 0.114894710675359 0.0442791295971322
43.4 3.28541494792727 0.0531936766592822 0.0994688015282589 0.115650253458551 0.0447333522001012
43.5 3.34484480238745 0.0516211948438131 0.0985490497267941 0.116388966988137 0.0452109930102957
43.6 3.41102069484454 0.0501643793308115 0.0976373359692232 0.117116228090295 0.0457107040304124
43.7 3.48231355516511 0.0488188473740691 0.0967414896560748 0.117838597657813 0.0462311263728042
43.8 3.5043888932009 0.0465940612007749 0.0949495562266167 0.11706763831459 0.0464975303893428
43.9 3.4935400906507 0.044645658713698 0.0925114614962531 0.115294779699584 0.046626645760674
44 3.4720974081384 0.0429846216966044 0.0898777492129294 0.113168296590181 0.0466930551666987
44.1 3.45016210659687 0.0415753087159445 0.0872583469730609 0.110991042567043 0.0467362533499497
44.2 3.43503202498433 0.040383262686193 0.0849435682254389 0.109135868979792 0.0467686955069267
44.3 3.4194198756366 0.0393844011155084 0.0828742580274811 0.107493137068738 0.046786930458126
44.4 3.40179777669204 0.0385651806163002 0.0810624639625315 0.10608377758699 0.046801137097921
44.5 3.38113306937414 0.0379161983911325 0.0795165154768996 0.104923958051031 0.0468178534161396
44.6 3.35652377168239 0.0374323346232876 0.0782375583135759 0.104018213107309 0.0468401304945082
44.7 3.32729678155235 0.0371133757165104 0.0772225078563032 0.103364155895221 0.0468688901821202
44.8 3.29305615651448 0.0369645045358337 0.0764664131129138 0.10295633920856 0.046903908508743
44.9 3.2450917573732 0.0369177407642886 0.0755213900394442 0.102012584892922 0.0469213961740363
45 3.18206989958909 0.0370776720447444 0.0746047179638172 0.101021276359203 0.0469107373592725
45.1 3.11220909754032 0.0374920078279476 0.0738075594208776 0.100127000672985 0.0468891048964316
45.2 3.03898132670765 0.0381843644917209 0.073180242097781 0.0994003989404038 0.0468667415538651
45.3 2.96479800533608 0.0391771014014255 0.0727563319678635 0.0988853662692089 0.0468497420227738
45.4 2.89118504622311 0.0405139103636743 0.0726125832067881 0.0986522685250833 0.0468191747384741
45.5 2.81937276880054 0.0421933975872658 0.072739091088671 0.0986897179466003 0.0467806520673801
45.6 2.75120391261364 0.0442401961124384 0.0731436165002587 0.0990118128410884 0.0467428432580162
45.7 2.68819697606146 0.0466778443280504 0.0738310492120874 0.0996279166056142 0.0467115923659742
45.8 2.62984618393238 0.049538195562068 0.0747529061327315 0.100473079278061 0.0467433201715843
45.9 2.58129923222693 0.0528668845457272 0.0759255255679702 0.101598087171879 0.046833413096643
46 2.54499767574533 0.0566718251431393 0.0773588422957996 0.103028659471997 0.0469823036600362
46.1 2.50686440182193 0.0605120839767744 0.0788347116893082 0.104414467025506 0.0470588760573924
46.2 2.4729334066555 0.0646111771587968 0.0804674119628596 0.105928490104747 0.0471004941910421
46.3 2.44586906462471 0.0690916744964949 0.0823200544310355 0.107662890781946 0.0471315146917824
46.4 2.42696138337625 0.0740214907587937 0.0844260082743271 0.109666021159562 0.0471665110386771
46.5 2.41669339076211 0.0794357320777489 0.0868006885968525 0.111960210297515 0.0472139107255556
46.6 2.41500878520141 0.0853501701245093 0.0894488420389659 0.11455253430091 0.0472784391737986
46.7 2.42146950527907 0.0917694917883709 0.0923689371587805 0.117441309576242 0.0473626244336505
46.8 2.38816242325718 0.0960796873057684 0.0934358672422433 0.117918323284512 0.0472455339350415
46.9 2.34144537581217 0.0995542023005855 0.0934317278825011 0.117048787376267 0.0470480485878978
47 2.29223167711124 0.102683554843062 0.0927147661735758 0.115316842529083 0.0468158591246711
47.1 2.24426955909412 0.105634333680006 0.0914476637874286 0.112942532684903 0.0465679718308235
47.2 2.1984888224136 0.108452258604693 0.0897180861997264 0.110043809912942 0.0463134967709236
47.3 2.15497805456182 0.111143161460783 0.0875887863248211 0.106703681902478 0.0460578661230818
47.4 2.11022010995793 0.113965542907156 0.0857373287031847 0.103700205243166 0.04576169946521
47.5 2.0705723960971 0.117288808504261 0.0843288930829754 0.101221825119991 0.0454832999371045
47.6 2.03965657725088 0.121324453818601 0.0834521081392338 0.0993683723264588 0.045248944050317
47.7 2.01943208749682 0.126164625001118 0.0831497279901822 0.0981873602430478 0.0450715042305943
47.8 2.01080739368808 0.131829051344452 0.0834355891006672 0.0976936915695501 0.0449568582811429
47.9 2.00779168445475 0.137400276554602 0.082925397213898 0.0964436077819167 0.0449285156133516
48 2.01380689677144 0.143160763285041 0.0819371447725234 0.0948012467614472 0.0449830281330841
48.1 2.03158664625777 0.149304531112737 0.0806504338160356 0.0929765116550872 0.0451243637132068
48.2 2.06323770723763 0.155966639896133 0.0791803998338414 0.091107082371251 0.0453584651405033
48.3 2.11035014209753 0.163242872296429 0.0776100196788468 0.0892927294534177 0.0456911965146623
48.4 2.17410248097722 0.171196727656499 0.0760007121541941 0.0876065088361179 0.0461275559994816
48.5 2.25538488679484 0.179863196196627 0.0743963915787441 0.0860991126751832 0.0466714315231624
48.6 2.35489770545156 0.189252513724623 0.0728261354685567 0.0848019154263379 0.0473256003848625
48.7 2.44126602138782 0.197434167209127 0.0709730987959844 0.0831305523853106 0.047845177356026
48.8 2.52513373564759 0.204895151341438 0.0689479921377131 0.0812686953339244 0.0483372219721067
48.9 2.61019836804053 0.211937246760566 0.0668189121341985 0.0793155182491879 0.0488316686306295
49 2.64448732668603 0.214391124693212 0.0643021369175772 0.0767298006926155 0.0490587758348676
49.1 2.6551592439148 0.214622835381925 0.0616271437166113 0.0738630725779603 0.0491705063152283
49.2 2.68320987041352 0.215962629391234 0.0596333703053281 0.071807134991931 0.0494095159927666
49.3 2.72768042165315 0.218196772432108 0.0583209177154987 0.0705637231945726 0.0497799751306645
49.4 2.78788989524207 0.221273995091542 0.0577015060653874 0.0701369696165203 0.0502822123890327
49.5 2.8625015814061 0.225153285295181 0.0577850350507085 0.0705282606383441 0.050914963567665
49.6 2.94946135594292 0.229785283097907 0.0585713789045291 0.0717314906298084 0.0516763468453778
49.7 3.04597523670838 0.235113001357583 0.060046111713495 0.0737301697359282 0.052564179093839
49.8 3.14854357581088 0.241074606678985 0.0621801087749728 0.0764969674439621 0.0535760742680669
49.9 3.25311865510469 0.24760552098073 0.064932252885587 0.0799953530546493 0.0547094699606672
50 3.35541122275563 0.254639713886136 0.0682537796622792 0.0841824414444424 0.055961629476294
50.1 3.45129782881161 0.262110444640738 0.0720927385321606 0.0890120604916265 0.0573296367635173
50.2 3.53721765453618 0.269950683845059 0.0763975390257916 0.0944373173654996 0.0588103916299339
50.3 3.61044179861083 0.278093368043303 0.0811191932164115 0.100412336396886 0.0604006087061897
50.4 3.6691555362756 0.286471580395058 0.0862123419010842 0.106893162956077 0.0620968216528307
50.5 3.71237106105751 0.295018711953178 0.0916353776708633 0.113838004385203 0.0638953929701781
50.6 3.68368850505641 0.298746924276792 0.0951994720502061 0.118489042965309 0.0651937651524962
50.7 3.58642908382474 0.29961487195358 0.0985821620020713 0.122530355645665 0.0659482626673424
50.8 3.4538232081156 0.299260471566719 0.102034465200752 0.126450129053616 0.0664533618659816
50.9 3.30593089028137 0.298891437793489 0.105708903346783 0.13061477905093 0.066867169579988
51 3.1483406518126 0.29858308225718 0.109626713000049 0.135062025002119 0.0672563380193788
51.1 2.96101914255824 0.293753601160335 0.111263890526523 0.136779857724973 0.0671959580161153
51.2 2.76179110975504 0.286628840626527 0.111504652173095 0.136847508585853 0.0669030845637332
51.3 2.56330575152646 0.278537357675541 0.110516194299848 0.135743183847433 0.066615976693688
51.4 2.37311055761887 0.270036078084703 0.108803437735525 0.133992206011759 0.0663785830368709
51.5 2.19737544759922 0.261466779937449 0.106654831909663 0.131912602647004 0.0662321944194653
51.6 2.04068802011034 0.253056453149878 0.104255294660375 0.129716999683619 0.066209383163656
51.7 1.9058448455562 0.244969016854964 0.101734057491209 0.127557802919267 0.0663345654144471
51.8 1.79391967886437 0.237325803288066 0.0991833232575094 0.125544974296684 0.066625141311875
51.9 1.70467384070729 0.23021421076427 0.0966670114119233 0.123754503363844 0.0670925560859903
52 1.63709983257862 0.223692586486355 0.0942264195580976 0.122234204408017 0.0677432758505051
52.1 1.5898807779488 0.217794147123437 0.0918849158341245 0.121008897729624 0.0685797087034319
52.2 1.561684181579 0.212530774706393 0.0896521960200372 0.120085430053913 0.0696010718357568
52.3 1.55131231399085 0.207896823109913 0.0875281420535282 0.119457456310782 0.0708041856184376
52.4 1.55776107104949 0.203872836253865 0.0855061931903912 0.119109768206694 0.0721841721048794
52.5 1.58022795130303 0.200429024237813 0.0835761465215983 0.119021976924702 0.0737350422305054
52.6 1.59146327958645 0.196039586192681 0.081021795374129 0.11759802285917 0.0746038272897975
52.7 1.60578884041031 0.191297855109649 0.0782208579935238 0.115668772777794 0.0752585914318067
52.8 1.62699951909853 0.186466599094265 0.0753099847682371 0.113495987683005 0.0758267981846372
52.9 1.65642547660283 0.181686807600614 0.0723588750766521 0.111196065447699 0.0763604549666217
53 1.69274236226593 0.176908863095495 0.0697749832842595 0.10923039943659 0.076848213571222
53.1 1.73843734442783 0.172339678710972 0.067601971980987 0.107746398935147 0.0773745074447074
53.2 1.79576609478803 0.168097359818993 0.0658692939864243 0.10682271549626 0.077997190910324
53.3 1.86624863453283 0.164242364439095 0.0645900869071437 0.106493601483152 0.0787516373611721
53.4 1.95062699566069 0.160796613549094 0.0637620206831784 0.10676284983545 0.0796572637678725
53.5 2.02087999387286 0.156878718592563 0.0627367426242563 0.10640816233817 0.0802129800480819
53.6 2.08770730333516 0.152790394498354 0.0615683713868802 0.105685155549029 0.0806464610220484
53.7 2.16057844697198 0.148904220137522 0.0607076658451541 0.105342261974805 0.0811001094313497
53.8 2.24086802617027 0.145281341617425 0.0601796321130427 0.105428590889307 0.0816385757988248
53.9 2.32922521423144 0.14196501752767 0.0599890793081312 0.105975594839127 0.0823085158416596
54 2.42504089413485 0.138973550780708 0.0601264999530607 0.106990523570487 0.0831390072840092
54.1 2.52654801206646 0.136306218753516 0.0605728621083483 0.108461894797159 0.0841462674779293
54.2 2.59434689041428 0.133242338574313 0.0606801001693618 0.109148378838316 0.0847973452076081
54.3 2.64262785959423 0.130044722416521 0.0605842143276256 0.109383280042895 0.085330408277011
54.4 2.66321971307943 0.126670829750751 0.0605243891235737 0.109377324928674 0.0854579077536517
54.5 2.66430645443585 0.123335572226766 0.0606370909229628 0.109402217618265 0.0853910123766596
54.6 2.65248394540178 0.120174841357435 0.0608799841150997 0.109522409491417 0.0852459078726942
54.7 2.62840311092007 0.117222195509066 0.0612674878363007 0.109771699389018 0.085093086551598
54.8 2.59679903860031 0.114301922744664 0.0616435299300422 0.110008239499947 0.0850902173926034
54.9 2.55964051823252 0.111438269680643 0.0620201533920547 0.110272944812349 0.0852136867136923
55 2.52060043896546 0.108664084644121 0.0624217847530075 0.110634635304686 0.0854880440615422
55.1 2.46823462743076 0.105868166949206 0.0626126810564195 0.11057018442584 0.0856612955144648
55.2 2.41085360511956 0.103191796765847 0.0627229452316251 0.110321433114906 0.0858728829753635
55.3 2.35430028273926 0.100729670838536 0.0628415518515991 0.110055869118974 0.0862126417769886
55.4 2.30291633248394 0.0985452524393708 0.0630273912922003 0.109883841293758 0.086740544843138
55.5 2.25999597928736 0.0966812849559877 0.0633196551574596 0.109877851589117 0.0874976991805027
55.6 2.22799085477925 0.0951668327395127 0.0637454585166561 0.110087057103613 0.0885132848654575
55.7 2.20858337212444 0.0940216554728324 0.0643247254468436 0.110546708185651 0.0898088874960605
55.8 2.20267784044096 0.0932587366606325 0.0650730289467481 0.111283749075231 0.0914010463625892
55.9 2.21035629846877 0.0928856862201959 0.0660031132597442 0.112319894308003 0.0933026717319552
56 2.23084935001655 0.0929055624177071 0.0671256613374506 0.113673204282011 0.0955238175083931
56.1 2.2326315031889 0.0920106626086346 0.0673849569162593 0.114122638101649 0.0969986762298561
56.2 2.23126057567774 0.090827653707811 0.067372548238946 0.114337500560637 0.0982520809635649
56.3 2.22085968625656 0.0893826880257604 0.06681976486362 0.11379695654187 0.0987327690870537
56.4 2.20944415724615 0.0878828821661328 0.0660715978268866 0.112944806928901 0.0988841301964929
56.5 2.20748694770688 0.0865387614089024 0.0659013004984303 0.112738189608788 0.0994200712906127
56.6 2.21404915285006 0.0853328274029952 0.0659315346495678 0.112926532759828 0.100281986641372
56.7 2.22998035206026 0.0842697898186771 0.066108677616173 0.113478128662659 0.101454798615592
56.8 2.25605450300215 0.0833588455936088 0.0664129161920527 0.11438628954243 0.102949063226271
56.9 2.29231465229594 0.0826032312243123 0.0668323831096405 0.1156441308392 0.10477067512544
57 2.33804025462078 0.0820011631946527 0.0673576706098735 0.117241448006618 0.10691876165539
57.1 2.39175429967681 0.0815479659502131 0.067980571346315 0.119165085334561 0.109387227600285
57.2 2.45123178251516 0.0812376548287424 0.0686937044828126 0.121399622631132 0.112166328149271
57.3 2.51357686069717 0.0810639121220825 0.0694903320284917 0.123927938304077 0.115243817636131
57.4 2.52265440218581 0.0806151310307061 0.06999725596326 0.125466058802839 0.116960825833037
57.5 2.50168215566301 0.0800203582854726 0.0705274346074034 0.126608644954338 0.117924206252533
57.6 2.46417456718774 0.0793903757625393 0.0712479979950561 0.127735890396361 0.118525403023683
57.7 2.4176911219166 0.0787922244623635 0.0722425819043653 0.129055496923698 0.118988757351332
57.8 2.36595170465414 0.0782628633337916 0.073545797171331 0.130666097678803 0.119430718454288
57.9 2.31036893775196 0.0778213709205497 0.0751649633942702 0.132602664214683 0.119902727141131
58 2.25120339096757 0.0774768495195974 0.0770932207288422 0.134865092915524 0.12041919629617
58.1 2.18835080889883 0.077233192028955 0.0793170566249361 0.137435289930184 0.120974878910658
58.2 2.12179557725143 0.0770918725212161 0.0818204425843969 0.140287038749388 0.121555259428047
58.3 2.05127693840558 0.0769545663384694 0.0837450025849961 0.142407345987585 0.122036726517348
58.4 1.97738237565344 0.0768409493551989 0.0852897464665658 0.144016518258419 0.122485209014223
58.5 1.9014244992484 0.0767512181239702 0.0865028645877985 0.145173432041792 0.122917903829299
58.6 1.82486779206023 0.0766867928666167 0.087405884418913 0.1459037456999 0.123334095479836
58.7 1.74922772967822 0.0766517385963302 0.0880135533371615 0.146224247446634 0.123726622643844
58.8 1.67916342685516 0.0768469805010498 0.0884635428497236 0.146428590837482 0.124175676920959
58.9 1.61750511361231 0.0772560691227764 0.0889149399263165 0.146735012731965 0.124841874137565
59 1.56648563182418 0.0778821591028723 0.0894056114084366 0.147216635191311 0.125782295403641
59.1 1.52775450614025 0.0787349322600582 0.0899531859650972 0.147920029236593 0.127029937954833
59.2 1.50238138497481 0.0798262060416485 0.0905751454284388 0.148886776055205 0.128612101880488
59.3 1.4908721596114 0.0811681817576147 0.0912890449329898 0.150152272659771 0.130550549326883
59.4 1.47494114357235 0.0819562460373778 0.0916829870451918 0.150470582023928 0.130862889997596
59.5 1.45759788546977 0.0825666124180567 0.0922193666297582 0.150568873337526 0.130191907121993
59.6 1.43135088777785 0.0829811119051836 0.0919588112695977 0.14920216884781 0.128473586125521
59.7 1.40661527157255 0.0833307203362349 0.0912066673538189 0.147003037330153 0.126268942217224
59.8 1.38704242522982 0.0837149752415755 0.0901485389932941 0.144292950076102 0.123863892785783
59.9 1.36250173941663 0.0837036950800283 0.0891154132878343 0.141172756394621 0.12030436689897
60 1.33932543862568 0.0837062063564415 0.0884819639974676 0.13833150319359 0.116213860826919
60.1 1.33021772597627 0.0842620709298161 0.0880339098435546 0.136004392719954 0.112893044644344
60.2 1.33550609818444 0.0853793462482092 0.0877322130600559 0.134139201602525 0.110279349775132
60.3 1.35526767080807 0.0870336808409362 0.0875892624423449 0.132737899514772 0.108345055592455
60.4 1.38937156657981 0.0892062318447491 0.0876274481885819 0.131814889836915 0.107069444797828
60.5 1.43749562171849 0.0918899057812034 0.0878689931937416 0.131386441989904 0.106431373693329
60.6 1.47171832659885 0.0943960693649593 0.0879021057282069 0.130437893799849 0.104978739126596
60.7 1.50348575250801 0.0969829003239392 0.0882605191550063 0.129484647016806 0.103137364245684
60.8 1.53796004777409 0.0998489278044588 0.0891134777497004 0.128805078287502 0.101147279316033
60.9 1.57714107584566 0.103121420431955 0.0905124793982787 0.128542949641836 0.0991547618262215
61 1.6210075322463 0.106880028189766 0.0924578737445647 0.12876422652593 0.0972466968155944
61.1 1.66825918888437 0.111175446182723 0.0949264894967466 0.129491230542502 0.0954707162560662
61.2 1.71685534670836 0.116041253265104 0.0978855949437438 0.130722935242231 0.0938490421337706
61.3 1.76440694978735 0.12150112989855 0.101299768124082 0.132446678700259 0.0923880203480212
61.4 1.80846700114292 0.127573289390981 0.105133953247094 0.134644779287761 0.0910845474061264
61.5 1.84674665840704 0.134273271271027 0.109354589883282 0.137298204326557 0.0899302919261126
61.6 1.87726838430678 0.141615767603567 0.113929857189633 0.140388558741182 0.0889143824996254
61.7 1.89846077398152 0.149615868243621 0.118829571646983 0.143899129950135 0.0880250518114569
61.8 1.87293813275153 0.153790860795316 0.120172197972605 0.143935024293832 0.0861667290125532
61.9 1.8255808595021 0.156925610378328 0.120557242515447 0.14329161185706 0.0839776923178328
62 1.76824140359986 0.159888705568134 0.120976571508303 0.143045498680317 0.0817180365222746
62.1 1.70640604953182 0.16292158651979 0.121741151452382 0.143558776973473 0.079486133784995
62.2 1.64287964155934 0.166058448338897 0.122888393645355 0.144903989097319 0.0773165387079084
62.3 1.57950251497801 0.169272888982867 0.124354660537572 0.147042414813877 0.0752207178771008
62.4 1.51781378369995 0.172528769810015 0.126046551834928 0.149898537025316 0.0732029314492118
62.5 1.45920012943585 0.175796273259672 0.127869336615384 0.153387694321706 0.0712658950929944
62.6 1.40483969227231 0.179055519855767 0.129737530428877 0.157426360503031 0.0694124382396847
62.7 1.35561206961222 0.18229601400949 0.131578106165235 0.161936655753925 0.0676456995387073
62.8 1.31205474371327 0.185514925134533 0.133330697199711 0.166847630367596 0.0659688643302406
62.9 1.26670873466696 0.188351461581894 0.133206046625183 0.168851153351615 0.0642093113785006
63 1.22722117580081 0.191576627164412 0.132111173488238 0.16931171925175 0.0625589899096636
63.1 1.19612482632236 0.195582932386491 0.130575686437763 0.169001995799793 0.0610974404510494
63.2 1.1744875170547 0.200562767024014 0.128869712880712 0.168306984860649 0.059856411915603
63.3 1.16270866596961 0.20660741370595 0.127112976539801 0.167392295397014 0.0588431558505423
63.4 1.16546061059559 0.214616419854568 0.126034827322438 0.167319286816952 0.0590010918125893
63.5 1.18164951199492 0.224322964823226 0.125418820618824 0.167804450268974 0.060280123472146
63.6 1.21077342925065 0.235697915319659 0.125350029588553 0.168953955079535 0.0626773210294025
63.7 1.2523302740864 0.24877670996073 0.125911501624314 0.170883828454341 0.0661105947891436
63.8 1.30565735517154 0.263618776763035 0.127149392122805 0.173670012503369 0.0704574797598742
63.9 1.36982963155287 0.280292401502685 0.129078196257249 0.177348959488741 0.075598151959233
64 1.44356181374739 0.298867874801083 0.131690530421626 0.181925926923935 0.0814379082963484
64.1 1.52511265332206 0.319414702781135 0.134965037822669 0.1873831499988 0.0879117228733902
64.2 1.61220923653428 0.342001171389777 0.138872026740409 0.193686871908242 0.094979485196745
64.3 1.67414641180312 0.366049729239515 0.142521381673719 0.199859422676523 0.102576593878182
64.4 1.73392167844505 0.390493467321232 0.146494757093542 0.206243265900645 0.110375790748182
64.5 1.78981186518604 0.416136151308147 0.15082951731392 0.212968259243051 0.118525301676672
64.6 1.84026023173532 0.443577598922856 0.155557615175029 0.220133599253904 0.12710301073279
64.7 1.85461058458742 0.468714746887462 0.157387565380254 0.224101033570576 0.131619277913461
64.8 1.8467379928158 0.493828967300853 0.158147990842111 0.2269380450659 0.134531771781583
64.9 1.80412990459016 0.508089515557506 0.155992941033168 0.225695173223674 0.134690448150626
65 1.74090922288434 0.518219577264875 0.152568207749134 0.223028927542763 0.133605304356839
65.1 1.66551455875958 0.52649817636285 0.148475643049031 0.219928488982353 0.131723301195832
65.2 1.58301479751249 0.533694753700282 0.14397846518517 0.216787742310483 0.12921765439631
65.3 1.49717143475479 0.544610467841155 0.139333614323215 0.214139892046493 0.126812375093282
65.4 1.41291225068353 0.559051892788367 0.134612296611806 0.21191905402892 0.124411226655962
65.5 1.33455294120557 0.577328604292194 0.129920141197191 0.210173736845699 0.122085351161231
65.6 1.26543621247665 0.599757799945349 0.125333725180503 0.208933737579998 0.1199152915763
65.7 1.20788836890365 0.626600996416464 0.120902813327777 0.208208116119199 0.117964882169835
65.8 1.16330239121732 0.658069556375037 0.116658544483463 0.207993965684433 0.1162795058238
65.9 1.13230020278025 0.694334250814246 0.112619571104808 0.208282295329198 0.114888758658356
66 1.11492414369763 0.735529525264024 0.1087959511798 0.209060828581627 0.113809440471758
66.1 1.11081085052344 0.781752953979912 0.105191550913534 0.210314866592252 0.113048149638222
66.2 1.11931946001151 0.833061005029737 0.101805581136104 0.212027188436929 0.112603473529683
66.3 1.13960655301107 0.889461531437416 0.0986336561762584 0.214177644118776 0.112467861483942
66.4 1.17065411882223 0.950902956969582 0.0956685930205131 0.216742674272818 0.11262923789995
66.5 1.21126340758412 1.01726011317694 0.0929010641426481 0.219695023365399 0.113072379143392
66.6 1.25809850097009 1.08495426918093 0.0919066952582699 0.224453636202083 0.115398600422647
66.7 1.31000617844623 1.15501035684175 0.0924162054042452 0.230539131634766 0.119258240109729
66.8 1.36564961397292 1.22748115807317 0.0943098653515632 0.237746067945783 0.124464305001681
66.9 1.42345308286534 1.30209643038532 0.0974266178580138 0.245934930216403 0.130835512124686
67 1.48161966784438 1.37842820615259 0.10157788822619 0.254994547337278 0.138202798611713
67.1 1.53815508957979 1.45591613041149 0.106583572811503 0.264833846544497 0.14642422664952
67.2 1.59091780354295 1.53386243012194 0.112295238459475 0.275378938990805 0.155390857286843
67.3 1.63770616640746 1.61142456468522 0.118603267575401 0.286570469914856 0.165024432681739
67.4 1.65051021539196 1.66175236646499 0.120185839549851 0.291024013021618 0.169200999327437
67.5 1.64783757449922 1.70090822738082 0.119212765633388 0.291516319536345 0.170242451283462
67.6 1.63385287891495 1.73281786948711 0.116953007653496 0.289786727746804 0.169682590666924
67.7 1.60952088624403 1.75850701225154 0.114156639950573 0.286880615930915 0.168438730087254
67.8 1.57220970376879 1.77585592840336 0.111667770929398 0.283722475354068 0.167470940730798
67.9 1.52366689043935 1.78409701592317 0.109187354412524 0.279945913748801 0.166313154681196
68 1.4666952544529 1.78393861618466 0.106645945100536 0.275569760961351 0.16490069309817
68.1 1.4045320225165 1.77657685662086 0.104050063677673 0.270721037963296 0.163296553404562
68.2 1.34050386015854 1.76335061098105 0.101428736213957 0.265548302701026 0.161598006926858
68.3 1.27772241563136 1.74556300309376 0.0988135340362532 0.26018987359639 0.159901126429419
68.4 1.2188404605513 1.72438436993583 0.0962310727856232 0.254761834354134 0.158287007192049
68.5 1.16590107233619 1.70080556896546 0.0937006255220435 0.249354452639152 0.156817276426281
68.6 1.12029533273377 1.67562461561434 0.0912340098046942 0.244032698464398 0.155534026195098
68.7 1.08193668692586 1.64768078382946 0.090865245689534 0.240708656788332 0.156138605129659
68.8 1.05116565596201 1.61793115089768 0.0923796985098361 0.23923930770516 0.158530614132901
68.9 1.02800878466329 1.58689363556203 0.0955948536463656 0.239461298050368 0.162547202006427
69 1.01230617679393 1.55493917274826 0.100244652164487 0.241200516052523 0.167983603962559
69.1 1.00380661932027 1.52239467844697 0.106041477376508 0.2442908410387 0.174637885152955
69.2 1.00222089464023 1.48957702096595 0.112731811165185 0.248582356712646 0.182333231341812
69.3 1.00723859191942 1.45680282595759 0.120121859451427 0.253945958570722 0.190927088325387
69.4 1.01851765206905 1.42438820234581 0.128078924062026 0.260274655914916 0.200311159081642
69.5 1.0356571330996 1.39264385425107 0.136520912506414 0.267482251488395 0.210406392150429
69.6 1.05816288122497 1.3618683993303 0.145402819712106 0.275500493694851 0.22115623682283
69.7 1.08541411391458 1.33234158685179 0.154704398129493 0.284275630389215 0.232520071414082
69.8 1.11663721017385 1.30431843261342 0.164420360107318 0.293764966025558 0.244467638212792
69.9 1.15089157240207 1.27802480894914 0.17455314766722 0.303933731671072 0.256974695679181
70 1.18707117329093 1.25365467856706 0.185107858803585 0.314752413536833 0.27001980575119
70.1 1.22392401347903 1.23136891508579 0.196088847592307 0.326194569061638 0.283582068913874
70.2 1.26008989689554 1.21129549436153 0.207497572728468 0.338235106338888 0.297639604603933
70.3 1.29415464887445 1.19353075386305 0.219331354171732 0.350848976782626 0.312168595867587
70.4 1.3247165073606 1.17814138723275 0.231582775827351 0.364010222226028 0.327142749106744
70.5 1.35045853510743 1.16516685298712 0.244239535705872 0.377691316838424 0.342533051266061
70.6 1.36882862272418 1.15512510606693 0.251660117689898 0.386586102809012 0.353174549186185
70.7 1.38007469362204 1.14816806124513 0.256987991892689 0.393174917042834 0.361605926914125
70.8 1.36280288505645 1.12750162268567 0.257583499664062 0.39259141646025 0.363181106220074
70.9 1.32511967752796 1.0988198373545 0.254706694896914 0.386748740234972 0.359667841795487
71 1.28058259862165 1.07419848586434 0.250617324698009 0.379287602968362 0.354615106362214
71.1 1.23177240302879 1.05390003877172 0.245684679535482 0.370754621100529 0.348571990964688
71.2 1.1811681300583 1.0382561877282 0.240238708052718 0.361599428061057 0.341997338543988
71.3 1.13094828262576 1.02746290206655 0.234491307107697 0.352113791921223 0.33519293420253
71.4 1.0829548587888 1.02157670416628 0.228561435542607 0.342470354109398 0.328340856382573
71.5 1.0386997519045 1.02055005764018 0.222508152962478 0.332764708532816 0.32154507135118
71.6 0.998995464813028 1.02284127060373 0.219239930449797 0.325956651125439 0.31736813441467
71.7 0.95954815113365 1.02514693712803 0.213229211980441 0.315488190526634 0.309163239391963
71.8 0.925518063950134 1.03223750671334 0.206238272652538 0.303875078828235 0.299702362924588
71.9 0.89907120110128 1.04568921140798 0.198681467580035 0.291739965720067 0.289656145853414
72 0.881298890115904 1.06599080137629 0.190706159273696 0.279318094617049 0.279264698601051
72.1 0.872745794710575 1.09308478379394 0.182401697270748 0.266750350227707 0.268663839847225
72.2 0.867314921416775 1.11007601089895 0.172485379369403 0.252554677896583 0.256492246395324
72.3 0.862061631128664 1.11931035730915 0.161307906195768 0.236922500661099 0.242644036513361
72.4 0.859996381760028 1.12579176832961 0.149724161158068 0.220832375084691 0.228190214998945
72.5 0.86268614603777 1.13206662988927 0.13815320595238 0.204828127168475 0.213760438333202
72.6 0.872606422501546 1.13686979354887 0.130390735695832 0.192887894708921 0.203034684914157
72.7 0.88962367580712 1.14171879945012 0.125485066866351 0.184089629422206 0.195163231086552
72.8 0.913689507517101 1.14751921814497 0.123029045151387 0.178025734010585 0.189736857735979
72.9 0.930647235334431 1.1374009513781 0.115875671764679 0.167705354329434 0.18028373302503
73 0.943856227268926 1.11977513224631 0.107772770735902 0.156509737537831 0.170001626622083
73.1 0.954698967849748 1.09807368387319 0.0994855819265436 0.145190994965029 0.159588617290585
73.2 0.963449492702702 1.0737135818239 0.0912098230943893 0.133972165264251 0.149246732177363
73.3 0.969973096695176 1.04734037338552 0.0830557526778295 0.122979970284615 0.139088361660556
73.4 0.974070981659623 1.01934315871459 0.0751244967059396 0.112299213855504 0.129204969620316
73.5 0.97562027737311 0.990051075477 0.0675201067712514 0.102013596658896 0.119678626769472
73.6 0.974617647684945 0.959795329838048 0.0603530210588902 0.0922035759097646 0.110583702189004
73.7 0.971180774574332 0.928918410907849 0.0537429697039107 0.0829468794754528 0.101986700078065
73.8 0.965374878895211 0.904072165352572 0.0476794909104347 0.0743006070675797 0.0938234054764555
73.9 0.962876285033331 0.887836709443704 0.042364110897368 0.066342053739739 0.0862124205133735
74 0.966256196704821 0.881532390859249 0.0380282676995345 0.0591565562891325 0.0792398070287788
74.1 0.976601068477814 0.885543321937781 0.0349168131543439 0.0528382293947174 0.0729641731484624
74.2 0.978590375849588 0.882277405416766 0.0333173994968318 0.0474294802864499 0.0671959980153075
74.3 0.979220788646611 0.877254392916421 0.0329893126044083 0.0430377849836267 0.062118654766513
74.4 0.980990473244604 0.873143860678557 0.0337131457968107 0.0397219847901963 0.0578249061972039
74.5 0.985341704993973 0.871100598463845 0.0352374090967185 0.0374989868072316 0.0543341180719196
74.6 0.992725194240776 0.871638000063778 0.0373133183087988 0.0363176948128361 0.0516201060807881
74.7 1.00292037408208 0.874914028128921 0.0397267182703994 0.0360519719481544 0.0496098124589712
74.8 1.01529507542002 0.880870429860887 0.0423092069510419 0.036519660243839 0.0482237593160496
74.9 1.03094893165547 0.890115695105731 0.044347088845759 0.0380519356295966 0.0488070637816497
75 1.03347512309237 0.887215040021268 0.0450328045512636 0.038341136381503 0.0492498321104756
75.1 1.03013680580768 0.885399488208165 0.0454592472737138 0.0383699242691389 0.0495115975939419
75.2 1.02356031374719 0.88574584275931 0.0458367299795382 0.0384181654316493 0.0499113117048752
75.3 1.01558214587434 0.889045818044759 0.0461728197538119 0.0385017741468354 0.050581858444329
75.4 1.00726192905864 0.895575996367342 0.0464550478465354 0.0386033689624816 0.0515727127197935
75.5 0.999132653041074 0.905251734583608 0.0466727461142716 0.0387036453451045 0.0528845399756347
75.6 0.991422746448053 0.917786379695763 0.0468188201628827 0.0387864423842908 0.0544912620459351
75.7 0.983721152496461 0.928990534701441 0.0468887017806986 0.0388247532156777 0.0562300352549836
75.8 0.976239419367312 0.940936330678326 0.0468716458447213 0.0388107091072809 0.0581859789985148
75.9 0.970801381746163 0.953091368007845 0.0459969106211057 0.0387236071467698 0.061149767732062
76 0.963524961847836 0.966259166021104 0.044980099279576 0.038885792288375 0.0646350254270433
76.1 0.95758508544903 0.983276883457766 0.0438973767422093 0.0392824096014319 0.068711969540262
76.2 0.955252938116441 1.0057217046641 0.0428751238559004 0.0399825202816227 0.0732267968591951
76.3 0.957916214406692 1.0342797273137 0.042015560844645 0.0410322694273733 0.0780171669453866
76.4 0.966239190202528 1.06897623232684 0.0413773813772149 0.0424314287660021 0.0829468684837933
76.5 0.980346105709299 1.10937729220582 0.0409789085780575 0.0441415939924772 0.0879071958899462
76.6 0.999965260280042 1.15473407685385 0.0408085778615882 0.0461026123876039 0.0928124723707598
76.7 1.0245218016178 1.20406944742321 0.0408360616986623 0.0482469493907567 0.0975951817718113
76.8 1.05319223850789 1.25622741492214 0.0410214840369348 0.0505089993524503 0.102201905316644
76.9 1.08494054951741 1.30990908517938 0.0413220485963702 0.0528298008789799 0.1065901579475
77 1.11855314816793 1.36371239498946 0.041696269587078 0.0551586690640835 0.110726039032161
77.1 1.15268375640308 1.4161836271709 0.042106338687945 0.0574531447146841 0.114582517193762
77.2 1.18591249520401 1.46587998494755 0.0425192145531341 0.0596781981590221 0.11813818150754
77.3 1.18460222747311 1.45446763120376 0.0415391004588705 0.0594814577766064 0.117590409190093
77.4 1.16964738281285 1.42855006586821 0.0400986004205485 0.0583872596562247 0.115567832503255
77.5 1.14854699066065 1.39517609433073 0.0385743153981397 0.0569809618235507 0.112884681029496
77.6 1.12654527529328 1.36063462910605 0.0372272568097111 0.0556695401291207 0.110162541216641
77.7 1.10603695806125 1.32805333578083 0.0361599911986872 0.0546267607685797 0.107699915717581
77.8 1.08757530047139 1.29835885259212 0.0353776309605765 0.053884934118908 0.105591863116607
77.9 1.07080735485264 1.27132448937615 0.0348371994549976 0.0534056780685363 0.103825516215305
78 1.05509284978191 1.2462884154506 0.0344789893118164 0.05312335778939 0.102339375288587
78.1 1.03983379423931 1.22255155966695 0.0342440606444278 0.0529688707867855 0.101056913662746
78.2 1.02461018385587 1.1995529021324 0.034082444649968 0.0528809424994235 0.0999039994355288
78.3 0.995865240176605 1.15878524749379 0.0335812863826191 0.0518749447265294 0.0968345550437965
78.4 0.965536251945093 1.1182016915696 0.0330728850778357 0.0507546009451858 0.0936452504088435
78.5 0.935396083607102 1.07824907305813 0.0325836723352234 0.0495763034233139 0.0904248302766822
78.6 0.906845288931309 1.03979007252229 0.0321366898586107 0.0483879580026501 0.0872441979762602
78.7 0.880712296090442 1.00478685315682 0.031512307130309 0.0467286474492309 0.0830390019670364
78.8 0.859753493575909 0.976489076100626 0.0309380232154911 0.044962813499117 0.0785885499505335
78.9 0.845637032160302 0.95646436497858 0.030490993717916 0.0432433773108027 0.0741809757917593
79 0.839272325398326 0.945362647878854 0.0302020179432849 0.0416498357281896 0.0699584284600544
79.1 0.841035031211558 0.943247466823876 0.030079663132926 0.0402238867502318 0.0659977516765396
79.2 0.850938758767204 0.949820088898494 0.0301191500098647 0.0389841381500721 0.062338479983495
79.3 0.857561189015988 0.948638230516623 0.0302477108096832 0.0377928452711281 0.0588019822971976
79.4 0.864767786043233 0.945696933014571 0.0304765744595262 0.0367030832840219 0.0554447554804255
79.5 0.874216504731464 0.943023100549821 0.0308024968241216 0.0357364802698613 0.0523124615795531
79.6 0.886730312379014 0.941727893603158 0.0312165648175898 0.0349025892289919 0.0494379624985906
79.7 0.902592103758496 0.942496362461734 0.0317066129793097 0.0342027744343683 0.0468413815503244
79.8 0.921659440309578 0.94570706816783 0.0322586652866219 0.0336320037129146 0.0445312231107109
79.9 0.943457531055939 0.951505434622764 0.0328580369586603 0.033180522452231 0.0425060452715178
80 0.96726493470682 0.959864527092137 0.0334901472951971 0.0328354343669218 0.0407562500145185
80.1 0.992191640874992 0.970634842878693 0.0341410747604214 0.032582086655124 0.0392658389560458
80.2 1.01724973734017 0.983583258168173 0.0347979035454845 0.03240520789672 0.0380141106674938
80.3 1.01998584152548 0.971160761725805 0.0353353013304893 0.0320479929824293 0.0365652335751014
80.4 1.01354046989116 0.950332831706579 0.0357812416803718 0.0316642347866841 0.035185288318013
80.5 1.00337742558671 0.927293357131788 0.0361466803980375 0.0312994899549295 0.0339662055206034
80.6 0.989221242366574 0.908215080279294 0.0364273958229839 0.0309959181980007 0.0329791370220229
80.7 0.968284926238808 0.882277636207951 0.0366157476870117 0.0306545852804563 0.0320543027019792
80.8 0.949515167194501 0.862384835262274 0.0367592072120577 0.0303684531925132 0.0312779486278307
80.9 0.935712811344213 0.848010813846747 0.0368521501517737 0.0301287208920741 0.0306512919077066
81 0.929342609669309 0.839337149664761 0.0368955607245521 0.02993534745141 0.0301668408871851
81.1 0.921688774181152 0.832562308524889 0.0368677265970698 0.0296918436513402 0.0297849774445273
81.2 0.921414426093494 0.830280212796639 0.0368127577457227 0.0294961337255508 0.02948902266071
81.3 0.929255111053011 0.832939759476489 0.0367228687819861 0.0293415877252563 0.0292677962789118
81.4 0.9458229017423 0.840864793539758 0.0365956870068563 0.0292340636357218 0.0291186880129767
81.5 0.955560911356425 0.848108925234125 0.0364030415614602 0.02887754202837 0.0288204363795141
81.6 0.963331027787255 0.855834919556827 0.0361778736062332 0.02851244835924 0.0285027229271112
81.7 0.971877457321642 0.865188213564445 0.0359295342857925 0.0281832633809682 0.028199903058564
81.8 0.98269028176136 0.876815877712514 0.035662870966988 0.0279027293987043 0.0279317355217237
81.9 0.996386406988963 0.890983687972549 0.0353812169309099 0.0276780426018568 0.0277168607785894
82 1.01296010969913 0.907705529813386 0.0350870432481501 0.0275152120878857 0.0275749824359855
82.1 1.03197692217888 0.926835871745477 0.0347822485284823 0.0274201185208824 0.0275269663504678
82.2 1.05272234038929 0.948130097665071 0.0344683425717901 0.0273987147285694 0.027594158994656
82.3 1.0743153178603 0.971282910296991 0.0341465702126824 0.0274568522050217 0.027797236915457
82.4 1.09229410469767 0.99103386066454 0.0338235630321813 0.0274824023518064 0.0281215561945799
82.5 1.10785539643972 1.00880300785986 0.0334733859354262 0.027494385682374 0.0285483842104686
82.6 1.123032902381 1.02624143241745 0.0330886952046004 0.0275599648739617 0.0291005862719506
82.7 1.13999373195836 1.04483731319 0.0326707218963658 0.0277678313873337 0.0298120581450378
82.8 1.16066559044964 1.06579595803227 0.0322255367942341 0.0282130315804045 0.0307141389066589
82.9 1.16819922845508 1.08216196637165 0.031747613620542 0.028348079911013 0.0313012470359634
83 1.1678161184401 1.09537930798492 0.0312974472777311 0.0284889172945277 0.0319454051624966
83.1 1.16281636691369 1.10697059285452 0.0308725292792843 0.0287070977162535 0.0327226694980933
83.2 1.15540131033659 1.11795782303622 0.0304655923235785 0.0290249064827573 0.03365644154245
83.3 1.14699420749854 1.12892504370327 0.0300714238753596 0.0294511607472701 0.0347560332776376
83.4 1.13846095028638 1.14014466644629 0.0296865745327346 0.0299873603708265 0.036022697076379
83.5 1.12954248446543 1.14697123640871 0.0293117737472222 0.0303824485584234 0.0372637404581311
83.6 1.1187926452035 1.15010701469869 0.0289365485553579 0.0307452301624543 0.0384779819460512
83.7 1.10758363565702 1.15172196974504 0.0285609215410698 0.031203473227764 0.0397192701506314
83.8 1.09686921289626 1.15247718087314 0.0281849044564051 0.0317679997237123 0.0410215981146145
83.9 1.08728332333388 1.15268580042644 0.0278090067037786 0.0324311297669002 0.0423976057666843
84 1.0792305737214 1.15252022845414 0.0274340117076506 0.0331812670357127 0.043845736099899
84.1 1.05784532612605 1.12915408570855 0.0269081772068897 0.0337089794455024 0.0438767098482399
84.2 1.03679302568615 1.10735905617682 0.0263488784173293 0.0338133733455581 0.0439899278874471
84.3 1.01773768141526 1.08755068284829 0.0258348109877688 0.0339446606042717 0.0443124553643494
84.4 1.00186225715368 1.07017432179165 0.0253626676761113 0.0341955465481805 0.0448579335315315
84.5 0.989896256666923 1.05547441900565 0.0249223678666718 0.0345866722059839 0.0456214919511332
84.6 0.981967838632458 1.04065579177227 0.0244948451416416 0.0349249246312796 0.0463506381064211
84.7 0.978296859638532 1.02743787664096 0.0240979947884252 0.0353227555169842 0.0470578706287167
84.8 0.978965232105438 1.01606781401099 0.0237249583730543 0.0358058756560442 0.0477930819688285
84.9 0.983890615350467 1.00655715145198 0.0233688398865993 0.0363718934813561 0.0485866965214829
85 0.992863065451205 0.998867614835921 0.0230255563255594 0.037011007958348 0.0494504999000103
85.1 1.00557042751415 0.992942006994493 0.022693136597914 0.0377111169854365 0.0503846642216726
85.2 1.021614189787 0.988712081098629 0.0223710333955833 0.0384600187176907 0.0513831997950905
85.3 1.04052013947303 0.986101762403235 0.0220596605171842 0.0392463489312769 0.0524372865025731
85.4 1.0617471154716 0.985028886433846 0.0217600840986228 0.0400598447683223 0.0535371052160751
85.5 1.08417372936134 0.982629309212277 0.0201817342236718 0.0414071960733293 0.0551179257495977
85.6 1.10976718426361 0.98190427922486 0.0189194956996866 0.0442077177193637 0.0581364803671659
85.7 1.13934978005592 0.983832420232467 0.019088651455315 0.0487353215204392 0.0629213515026186
85.8 1.17341491964321 0.988843999975727 0.0212289495135146 0.0549234267379996 0.0694939194934382
85.9 1.2123031217253 0.997182589819335 0.0252096254818274 0.0625753813188285 0.0777313929955054
86 1.25617586310735 1.00897804970152 0.0306090285131945 0.0714804277308471 0.0874586185280881
86.1 1.30494338842137 1.02426146728784 0.0370686455632571 0.081458289483676 0.0984980861477217
86.2 1.35818769725982 1.04297426452255 0.0443629730892216 0.09236483002089 0.110689966364584
86.3 1.41509709045353 1.06498077178307 0.0523577244656281 0.104084173473595 0.123895592026819
86.4 1.47442824366835 1.09008383045147 0.0609668979809859 0.116519195141567 0.13799425999714
86.5 1.53451432806425 1.11804117932287 0.0701271001015454 0.129584035579135 0.152878449354366
86.6 1.59333439893049 1.14858059172241 0.0797843101814878 0.143199023190954 0.168449467209076
86.7 1.64864684351647 1.18141244998447 0.0898875438019489 0.15728750157225 0.184614081797517
86.8 1.66796843419211 1.20524938263147 0.0966643633559226 0.165991863291411 0.193840318285788
86.9 1.67027553316381 1.22685668236019 0.102999364551826 0.173857755684202 0.201022889817487
87 1.66356357604206 1.24938403345239 0.109144150602658 0.181497028901174 0.206988870762519
87.1 1.65214055989093 1.27436701840095 0.114981531753627 0.188867409040155 0.211878722195361
87.2 1.63887871409066 1.30250571909519 0.120391842987569 0.195848178716665 0.215733722507104
87.3 1.60872270214332 1.31893805626941 0.123042652535375 0.199374641678711 0.216902201364103
87.4 1.56693060434605 1.32800631011174 0.124117372300841 0.200752972429334 0.216465219345005
87.5 1.5188962863097 1.33317849908871 0.124285453185746 0.200848350617513 0.215098885206005
87.6 1.46854301187571 1.33672735301093 0.123934447209068 0.200184922318524 0.2131949547604
87.7 1.41855870804373 1.34001703543643 0.123267735701552 0.199047851656197 0.210963615146966
87.8 1.37072928031554 1.34376699629259 0.122371136395517 0.19756595556447 0.208500742836794
87.9 1.32622946694873 1.34826372585673 0.12126211525187 0.195774405129799 0.205834984930585
88 1.28583803086868 1.35352041910433 0.119924133299042 0.193658973677661 0.202959596469152
88.1 1.25007901885423 1.35939157018603 0.118328696298157 0.19118499155784 0.199852751964786
88.2 1.21930558984565 1.36565151585137 0.116448141343977 0.188314763359868 0.196489621232158
88.3 1.19374554953358 1.37204579124365 0.114262057099399 0.185016959809986 0.192848907952273
88.4 1.17141874053296 1.37060296664891 0.110703767273997 0.179888212440539 0.187710364239714
88.5 1.15359058988609 1.36358618992712 0.106263912197665 0.173469810450209 0.181391222737967
88.6 1.14195364151282 1.35364346371007 0.101478377500531 0.166336388943703 0.174226548500085
88.7 1.13442507297135 1.34245751836967 0.0971390441775309 0.159402048501054 0.166033047390575
88.8 1.13242770056788 1.33246994661037 0.092932297144219 0.152581015542578 0.157110263544211
88.9 1.13715297784893 1.32523580807584 0.0889888061571127 0.146040885428123 0.147729913404863
89 1.14928935113028 1.3216621522928 0.0854403405819257 0.139905550904235 0.138096073739632
89.1 1.16914128042326 1.3222288711871 0.082369239044328 0.134233369189762 0.128359552911002
89.2 1.18258341587034 1.30917600798305 0.0784184981964348 0.127323580191733 0.118129727932503
89.3 1.18164799078785 1.27190461652216 0.0736465595674271 0.119145274618571 0.107033730816941
89.4 1.18593626970744 1.24096500797193 0.0697727041264839 0.111725216736217 0.0960527852904266
89.5 1.19647065669168 1.21543705658344 0.0664886705782986 0.104785841698978 0.0852543002161026
89.6 1.2142177340571 1.19564622634419 0.0638096337319973 0.0983381627411932 0.0747572876457457
89.7 1.23973829097135 1.18183256433435 0.0617604662928758 0.0924091379103201 0.0646716926706908
89.8 1.27319464492708 1.17403178018366 0.0603378744411884 0.0870096390423235 0.0550996245031585
89.9 1.31441367906156 1.1721328523761 0.0595090116602453 0.0821352401033792 0.0461480443951906
90 1.36294003778268 1.17594614764469 0.059217310010397 0.0777708344661202 0.0379493945468169
90.1 1.41806060644294 1.1852522309152 0.0593900925673272 0.0738943568723727 0.0306963130387632
90.2 1.47880299207618 1.19983032216928 0.0599462630820133 0.0704792259461284 0.0246981613156688
90.3 1.54392113406897 1.21947116692606 0.0608030339880226 0.0674958744505664 0.0204352678749447
90.4 1.57493196400848 1.22135461970218 0.0584527932408676 0.0634457537589725 0.0177891405565467
90.5 1.59662892491842 1.21814824625112 0.0551441466798656 0.0589903464439521 0.0168086961738639
90.6 1.61619240600825 1.21373051550051 0.0514774383464476 0.054406356945815 0.0172593076508012
90.7 1.63594327560754 1.21003245879309 0.047725638654157 0.0498589702005599 0.0186512783101246
90.8 1.65606815303473 1.20809885199586 0.0440411259992659 0.045455498485074 0.020485075030725
90.9 1.67046549877392 1.20482597777165 0.0401154630661048 0.0409768178315223 0.0222420046628256
91 1.67858867141087 1.20074758042499 0.0363624067484013 0.036735240507729 0.0237303966734438
91.1 1.682638174171 1.19701303930282 0.0330660944621415 0.0329425080772148 0.0249081865052462
91.2 1.6857239910401 1.19485241018532 0.0304793845421124 0.0297793208176513 0.0257696534497108
91.3 1.68364548915202 1.19482130460138 0.0290423167867248 0.0276830706331614 0.0263034609419428
91.4 1.67801399016657 1.19618991528688 0.0282127457980851 0.0262077421487528 0.026625481877326
91.5 1.67100642363407 1.19919542230884 0.0278922413574897 0.0252581629693398 0.0267435120787048
91.6 1.63339325242757 1.1713034312611 0.0265543174740051 0.0236597106728277 0.0266353935203525
91.7 1.58611191884726 1.13264734834158 0.0250733275939534 0.0220793852885353 0.0263552140051955
91.8 1.53204851339748 1.09249124966013 0.0224692440887678 0.0201505375484165 0.0254480137737122
91.9 1.47690463421621 1.05222953973184 0.0197821330086651 0.0183177031888458 0.0241049589522873
92 1.42476477977027 1.01326799973197 0.0172076893026481 0.0166709411778386 0.0224500152125052
92.1 1.37814783986303 0.976474086408284 0.0148380060347424 0.0152460111386737 0.0205752487968812
92.2 1.33813969895921 0.940439574249461 0.0127065491936712 0.0138760621421153 0.0187686924860049
92.3 1.30548928552474 0.906560039061276 0.0110173843116519 0.0127566321672598 0.0170209657958933
92.4 1.28051839171436 0.875007051154443 0.0098794221214718 0.0119119680439311 0.0153824916336026
92.5 1.26320821624956 0.845691334199263 0.00936324572461936 0.0113307851237119 0.013949423873313
92.6 1.25332428775689 0.818436854148027 0.00945655406357998 0.0109866116702426 0.0128591903993221
92.7 1.24749453545412 0.791610317444774 0.0100634202450858 0.0106749695485861 0.0120141055757603
92.8 1.24652179148229 0.76514078195503 0.0110292884528191 0.0104720103689192 0.0115805932211419
92.9 1.25169817647743 0.739509492718214 0.0121938185078857 0.0104424537871962 0.0117209613085244
93 1.26426392872121 0.715226840151735 0.0134337611344252 0.0106391483575186 0.0125264167409221
93.1 1.28527513818391 0.692705217491202 0.0146657960175575 0.0111026362445405 0.0139800134654944
93.2 1.31556122265044 0.672229897327125 0.0158374623647943 0.0118594665222393 0.0159869317753382
93.3 1.35571982637861 0.653959468535593 0.0169184944784103 0.0129216742093834 0.0184314793981261
93.4 1.38475368721017 0.632441904462507 0.0170036984046071 0.0126343199961821 0.0201075000637548
93.5 1.39120083614062 0.600145514703688 0.0172496297019605 0.0123904435228049 0.0206674746232502
93.6 1.38804963884414 0.562953017808718 0.0174926103129456 0.0121109625958486 0.020645146963927
93.7 1.38120300240188 0.523411849035722 0.017712610067862 0.0118474940456811 0.0203456044492027
93.8 1.37307352916795 0.482738891701386 0.0179103618188521 0.0116319145192706 0.0199010427352732
93.9 1.3645453227189 0.441631653416269 0.0180895594787049 0.0114763612249841 0.0193684358486152
94 1.35588418237212 0.400584407385348 0.0182544857614684 0.0113821325831104 0.0187760930275413
94.1 1.34712697924333 0.360007810510186 0.018409805749068 0.0113447131242829 0.0181420209286275
94.2 1.33823842786511 0.320272563059609 0.018560575248772 0.0113562543778418 0.0174806125172333
94.3 1.32917123854179 0.281724967744645 0.0187121961166959 0.0114070081081378 0.0168050540068991
94.4 1.3198882686179 0.244693586807949 0.0188702932218321 0.0114863654827101 0.0161282772457681
94.5 1.31037019212998 0.209495456060682 0.0190405259328862 0.0115836983758388 0.0154634120011651
94.6 1.30061754809134 0.176447143435041 0.019228357198149 0.0116890276755671 0.0148239986407441
94.7 1.29065033203044 0.145886793169513 0.0194388073760407 0.0117935154743381 0.0142239877398318
94.8 1.28050625145562 0.118217780971683 0.0196762202121059 0.0118897898175374 0.0136774880948129
94.9 1.27023811040637 0.0939929730994218 0.0199440652564961 0.0119721249121587 0.0131982254826281
95 1.25991061544156 0.0740604061141057 0.0202447951933895 0.0120365083671959 0.012798713898931
95.1 1.24959686360835 0.0597065375183815 0.020579768889844 0.0120806243584928 0.012489214457009
95.2 1.23937476301206 0.0523301246689414 0.0209492426125843 0.0121037778832406 0.0122766519337624
95.3 1.22932361353577 0.0519919311499774 0.0213524240867604 0.0121067778678973 0.0121637367679163
95.4 1.21952103435387 0.0565282419527072 0.0217875780221285 0.012091790756022 0.0121485451852356
95.5 1.20090458341592 0.0608029926916507 0.0219305354677489 0.0111896956146413 0.011795369085499
95.6 1.18407637336497 0.0660382797631508 0.0221595128296485 0.0103257450098416 0.0115151191721168
95.7 1.1731963863571 0.0722874903536447 0.0223499489217833 0.00955268222359007 0.0113541038276143
95.8 1.16991950320068 0.0791408668858272 0.0225010069918035 0.00892311299553481 0.0113143587723353
95.9 1.17463732997396 0.0861596467285618 0.0226207033817569 0.00844785928143497 0.011374850149095
96 1.18710414229741 0.0929930540857987 0.0227147761632563 0.00811112508927127 0.0115084484914294
96.1 1.20677729841562 0.0993911483796234 0.0227868084191579 0.00788556524328934 0.0116908379212944
96.2 1.23299858670114 0.105186581897864 0.0228391293017751 0.00774240662572851 0.0119039034385788
96.3 1.26508391867247 0.110272631188039 0.022873414459411 0.00765686075088903 0.0121360227767102
96.4 1.30235972495576 0.114585384911064 0.0228910176935761 0.00761006811925258 0.0123809987792564
96.5 1.33549435084486 0.116540985057025 0.022934254422793 0.00756976208956274 0.012278341261446
96.6 1.36773591068264 0.116643365434214 0.022976380568377 0.0075290948602074 0.0119342679164646
96.7 1.40068849905804 0.115772437547358 0.0226195173194515 0.00719229492519343 0.011457070917091
96.8 1.43522861962603 0.11420037536377 0.0221840911492007 0.00686630368421045 0.0109112589793361
96.9 1.47197900823525 0.112020565681664 0.0217585489290004 0.00661460192817951 0.010380298102966
97 1.51119320556161 0.1092895138667 0.0213754472177553 0.00645825405080358 0.00992732326372228
97.1 1.55279029118515 0.106052640235589 0.0210454210023534 0.00640389689461532 0.00959669731274656
97.2 1.59640936259621 0.102351280159102 0.0207685362758263 0.00644920545122561 0.00941727739737675
97.3 1.63934152956145 0.0978275388600791 0.0206702334999898 0.0066505727195471 0.00926851886793868
97.4 1.67863511772645 0.0929012414177676 0.0204287822403298 0.00677371855601461 0.00964462085311455
97.5 1.71607871345102 0.0876476555974245 0.0201428531785113 0.00689307536092085 0.0103293314218821
97.6 1.75204492067428 0.0821250342987436 0.0198606760565285 0.00704267982199902 0.0111808643613103
97.7 1.78631676717049 0.0763841484858322 0.0196061515584193 0.0072358957605428 0.0121093964798238
97.8 1.8183844195231 0.070472334277952 0.0193892985565452 0.00747310768936054 0.0130584275810424
97.9 1.8476160133315 0.0644357786122278 0.0192124318952121 0.00774774042106028 0.0139926697948358
98 1.87337129952031 0.058321076372409 0.0190740313889801 0.00805066449494609 0.0148903930803916
98.1 1.89507914240562 0.0521766964923596 0.018970959622612 0.00837275376152844 0.0157385813617897
98.2 1.91229066178767 0.0460549996324041 0.0188996318386761 0.00870606540057539 0.0165298478275627
98.3 1.92471447146882 0.0400157233013436 0.0188565794542353 0.00904420201707335 0.0172604538336701
98.4 1.932237157921 0.0341326340563184 0.0188386841465786 0.00938226653480812 0.0179290263691007
98.5 1.89447355731499 0.0293316717114177 0.0188339320926114 0.00965287191385763 0.0175996543810567
98.6 1.83833779813198 0.0255625577098803 0.0189496111981742 0.00991744124154709 0.0169429681834426
98.7 1.77575990095324 0.0230565137197312 0.0192175785018081 0.0102296095025971 0.0162522330530601
98.8 1.71172875268088 0.0220772007787767 0.0196445710539473 0.0106208285283377 0.0156363330568208
98.9 1.64839938263776 0.0226701270902457 0.0202242558936573 0.011103822178126 0.0151284880534988
99 1.58688435246369 0.0245635436875697 0.0209413278204347 0.0116761816980393 0.0147349673011965
99.1 1.52789420750045 0.027326740091586 0.0217744338872612 0.0123246675720731 0.01445438560513
99.2 1.47192154711357 0.0305659899887801 0.022698985878913 0.0130299633612977 0.0142839935614742
99.3 1.41929153865364 0.0339958820394479 0.0236896391414264 0.0137708593808764 0.0142207301058533
99.4 1.37037941255575 0.0363528249820419 0.0247185984421736 0.0143965862864964 0.0141246170617256
99.5 1.32253537909162 0.0391585954278519 0.025768618077332 0.0152032476257191 0.0142878344171544
99.6 1.27796005540451 0.0420263210228839 0.0268192980319151 0.0160105794782698 0.0145612091220534
99.7 1.23725482916315 0.0447923739779943 0.0278561288780252 0.0167851097348077 0.0149119523763885
99.8 1.19547837356521 0.0457706217322395 0.0284310816195619 0.0171371434979125 0.015404868447206
99.9 1.15739064312817 0.0459852560465039 0.0287266992778658 0.0172292138988399 0.0159865442200833
100 1.12565333663305 0.0459565603958899 0.0288945068999328 0.0171999968020212 0.0166136676812548

